A posteriori estimator for the adaptive solution of a quasi-static fracture phase-field model with irreversibility constraints

Within this article, we develop a residual type a posteriori error estimator for a time discrete quasi-static phase-field fracture model. Particular emphasize is given to the robustness of the error estimator for the variational inequality governing the phase-field evolution with respect to the phase-field regularization parameter $\epsilon$. The article concludes with numerical examples highlighting the performance of the proposed a posteriori error estimators on three standard test cases; the single edge notched tension and shear test as well as the L-shaped panel test.

==> Data/LShape_Conv_eps20_phiEst_NEU/Data_phi.dat <==
DOF	ERROR
1364	0.0525894
1740	0.0191686
1996	0.00940435
2212	0.00647635
3960	0.00253963
5704	0.00123513
17740	0.000303901


==> Data/LShape_Conv_eps20_phiEst_NEU/Data_phi_uni.dat <==
DOF	ERROR
1364	0.0519607
5124	0.0166841
19844	0.00500405
78084	0.00140774
309764	0.000361127


==> Data/LShape_Conv_eps20_phiEst_NEU/Data_u.dat <==
DOF	ERROR
1364	1.54504
1740	0.875304
1996	0.773363
2212	0.733927
3960	0.449519
5704	0.312521
17740	0.155828


==> Data/LShape_Conv_eps20_phiEst_NEU/Data_u_uni.dat <==
DOF	ERROR
1364	1.49594
5124	0.674352
19844	0.288895
78084	0.103666


==> Data/LShape_phiEst_eps20_gridNEU/BulkEnergy_Step0.dat <==
0	0
0.001	0.000321801
0.002	0.00128719
0.003	0.00289614
0.004	0.00514858
0.005	0.00804446
0.006	0.0115837
0.007	0.0157661
0.008	0.0205915
0.009	0.0260599
0.01	0.0321709
0.011	0.0389245
0.012	0.0463203
0.013	0.0543582
0.014	0.0630378
0.015	0.0723588
0.016	0.0823209
0.017	0.0929238
0.018	0.104167
0.019	0.116051
0.02	0.128574
0.021	0.141736
0.022	0.155537
0.023	0.169976
0.024	0.185053
0.025	0.200767
0.026	0.217118
0.027	0.234105
0.028	0.251727
0.029	0.269985
0.03	0.288877
0.031	0.308402
0.032	0.328561
0.033	0.349352
0.034	0.370774
0.035	0.392828
0.036	0.415511
0.037	0.438824
0.038	0.462765
0.039	0.487333
0.04	0.512529
0.041	0.538351
0.042	0.564797
0.043	0.591868
0.044	0.619562
0.045	0.647878
0.046	0.676815
0.047	0.706373
0.048	0.736549
0.049	0.767344
0.05	0.798756
0.051	0.830784
0.052	0.863427
0.053	0.896683
0.054	0.930552
0.055	0.965033
0.056	1.00012
0.057	1.03582
0.058	1.07213
0.059	1.10904
0.06	1.14656
0.061	1.18468
0.062	1.22341
0.063	1.26273
0.064	1.30266
0.065	1.34318
0.066	1.3843
0.067	1.42602
0.068	1.46833
0.069	1.51123
0.07	1.55472
0.071	1.59881
0.072	1.64348
0.073	1.68873
0.074	1.73457
0.075	1.781
0.076	1.828
0.077	1.87558
0.078	1.92374
0.079	1.97248
0.08	2.02179
0.081	2.07168
0.082	2.12213
0.083	2.17316
0.084	2.22475
0.085	2.27691
0.086	2.32962
0.087	2.38291
0.088	2.43675
0.089	2.49114
0.09	2.5461
0.091	2.6016
0.092	2.65766
0.093	2.71427
0.094	2.77142
0.095	2.82912
0.096	2.88736
0.097	2.94614
0.098	3.00547
0.099	3.06532
0.1	3.12572
0.101	3.18664
0.102	3.24809
0.103	3.31008
0.104	3.37258
0.105	3.43561
0.106	3.49916
0.107	3.56323
0.108	3.62781
0.109	3.6929
0.11	3.75851
0.111	3.82462
0.112	3.89124
0.113	3.95836
0.114	4.02599
0.115	4.09411
0.116	4.16272
0.117	4.23183
0.118	4.30143
0.119	4.37151
0.12	4.44208
0.121	4.51313
0.122	4.58466
0.123	4.65667
0.124	4.72915
0.125	4.8021
0.126	4.87551
0.127	4.94939
0.128	5.02374
0.129	5.09854
0.13	5.17379
0.131	5.2495
0.132	5.32566
0.133	5.40227
0.134	5.47932
0.135	5.55681
0.136	5.63473
0.137	5.71309
0.138	5.79188
0.139	5.8711
0.14	5.95074
0.141	6.0308
0.142	6.11128
0.143	6.19218
0.144	6.27348
0.145	6.35519
0.146	6.43731
0.147	6.51983
0.148	6.60274
0.149	6.68604
0.15	6.76974
0.151	6.85382
0.152	6.93829
0.153	7.02313
0.154	7.10835
0.155	7.19393
0.156	7.27989
0.157	7.36621
0.158	7.45289
0.159	7.53992
0.16	7.62731
0.161	7.71505
0.162	7.80313
0.163	7.89154
0.164	7.9803
0.165	8.06938
0.166	8.1588
0.167	8.24853
0.168	8.33859
0.169	8.42896
0.17	8.51964
0.171	8.61063
0.172	8.70191
0.173	8.7935
0.174	8.88538
0.175	8.97754
0.176	9.06999
0.177	9.16272
0.178	9.25572
0.179	9.34899
0.18	9.44252
0.181	9.53631
0.182	9.63036
0.183	9.72466
0.184	9.8192
0.185	9.91397
0.186	10.009
0.187	10.1042
0.188	10.1997
0.189	10.2954
0.19	10.3913
0.191	10.4874
0.192	10.5837
0.193	10.6801
0.194	10.7768
0.195	10.8737
0.196	10.9707
0.197	11.0679
0.198	11.1653
0.199	11.2628
0.2	11.3605
0.201	11.4583
0.202	11.5563
0.203	11.6544
0.204	11.7526
0.205	11.8509
0.206	11.9493
0.207	12.0478
0.208	12.1465
0.209	12.2451
0.21	12.3439
0.211	12.4427
0.212	12.5416
0.213	12.6406
0.214	12.7395
0.215	12.8385
0.216	12.9375
0.217	13.0366
0.218	13.1356
0.219	13.2345
0.22	13.3335
0.221	13.4324
0.222	13.5313
0.223	13.63
0.224	13.7287
0.225	13.8273
0.226	13.9258
0.227	14.0241
0.228	14.1222
0.229	14.2202
0.23	14.318
0.231	14.4156
0.232	14.5129
0.233	14.6099
0.234	14.7066
0.235	14.803
0.236	14.899
0.237	14.9946
0.238	15.0898
0.239	15.1845
0.24	15.2786
0.241	15.3721
0.242	15.465
0.243	15.5571
0.244	15.6484
0.245	15.7388
0.246	15.8283
0.247	15.9166
0.248	16.0037
0.249	16.0894
0.25	16.1736
0.251	16.256
0.252	16.3365
0.253	16.4147
0.254	16.4901
0.255	16.5625
0.256	16.6312
0.257	16.6956
0.258	16.7548
0.259	16.8078
0.26	16.8533
0.261	16.8902
0.262	16.9169
0.263	16.9314
0.264	16.9314
0.265	16.9139
0.266	16.8753
0.267	16.8118
0.268	16.7189
0.269	16.592
0.27	16.4274
0.271	16.2244
0.272	15.9869
0.273	15.7232
0.274	15.4446
0.275	15.1593
0.276	14.8758
0.277	14.6036
0.278	14.3515
0.279	14.1192
0.28	13.8969
0.281	13.6742
0.282	13.4524
0.283	13.24
0.284	13.0434
0.285	12.8633
0.286	12.6905
0.287	12.5195
0.288	12.3495
0.289	12.1829
0.29	12.025
0.291	11.8783
0.292	11.74
0.293	11.6053
0.294	11.472
0.295	11.3392
0.296	11.2077
0.297	11.0794
0.298	10.9563
0.299	10.8359
0.3	10.7169


==> Data/LShape_phiEst_eps20_gridNEU/BulkEnergy_Step1.dat <==
0	0
0.001	0.000318168
0.002	0.00127266
0.003	0.00286344
0.004	0.00509047
0.005	0.00795365
0.006	0.0114529
0.007	0.0155881
0.008	0.0203591
0.009	0.0257658
0.01	0.0318079
0.011	0.0384853
0.012	0.0457977
0.013	0.0537449
0.014	0.0623266
0.015	0.0715425
0.016	0.0813924
0.017	0.0918758
0.018	0.102992
0.019	0.114742
0.02	0.127125
0.021	0.140139
0.022	0.153784
0.023	0.168061
0.024	0.182968
0.025	0.198506
0.026	0.214673
0.027	0.231469
0.028	0.248894
0.029	0.266947
0.03	0.285626
0.031	0.304933
0.032	0.324865
0.033	0.345423
0.034	0.366606
0.035	0.388412
0.036	0.410841
0.037	0.433893
0.038	0.457567
0.039	0.481861
0.04	0.506775
0.041	0.532308
0.042	0.55846
0.043	0.585228
0.044	0.612613
0.045	0.640614
0.046	0.669229
0.047	0.698458
0.048	0.728299
0.049	0.758751
0.05	0.789814
0.051	0.821487
0.052	0.853767
0.053	0.886655
0.054	0.920149
0.055	0.954247
0.056	0.98895
0.057	1.02425
0.058	1.06016
0.059	1.09667
0.06	1.13377
0.061	1.17147
0.062	1.20977
0.063	1.24866
0.064	1.28815
0.065	1.32823
0.066	1.3689
0.067	1.41016
0.068	1.452
0.069	1.49443
0.07	1.53745
0.071	1.58105
0.072	1.62523
0.073	1.67
0.074	1.71534
0.075	1.76125
0.076	1.80775
0.077	1.85481
0.078	1.90245
0.079	1.95066
0.08	1.99944
0.081	2.04878
0.082	2.09869
0.083	2.14917
0.084	2.2002
0.085	2.25179
0.086	2.30395
0.087	2.35665
0.088	2.40992
0.089	2.46373
0.09	2.51809
0.091	2.57301
0.092	2.62846
0.093	2.68447
0.094	2.74101
0.095	2.79809
0.096	2.85572
0.097	2.91388
0.098	2.97257
0.099	3.03179
0.1	3.09154
0.101	3.15182
0.102	3.21263
0.103	3.27396
0.104	3.3358
0.105	3.39817
0.106	3.46105
0.107	3.52445
0.108	3.58835
0.109	3.65277
0.11	3.71769
0.111	3.78311
0.112	3.84904
0.113	3.91546
0.114	3.98238
0.115	4.0498
0.116	4.1177
0.117	4.18609
0.118	4.25497
0.119	4.32433
0.12	4.39418
0.121	4.4645
0.122	4.53529
0.123	4.60656
0.124	4.6783
0.125	4.7505
0.126	4.82317
0.127	4.89621
0.128	4.96979
0.129	5.04383
0.13	5.11832
0.131	5.19326
0.132	5.26865
0.133	5.34448
0.134	5.42075
0.135	5.49746
0.136	5.5746
0.137	5.65217
0.138	5.73017
0.139	5.8086
0.14	5.88744
0.141	5.9667
0.142	6.04638
0.143	6.12647
0.144	6.20697
0.145	6.28787
0.146	6.36917
0.147	6.45087
0.148	6.53296
0.149	6.61544
0.15	6.69831
0.151	6.78157
0.152	6.8652
0.153	6.94921
0.154	7.03359
0.155	7.11834
0.156	7.20345
0.157	7.28893
0.158	7.37476
0.159	7.46096
0.16	7.54749
0.161	7.63416
0.162	7.72144
0.163	7.809
0.164	7.89689
0.165	7.96316
0.166	8.05171
0.167	8.14038
0.168	8.22934
0.169	8.31862
0.17	8.4082
0.171	8.49809
0.172	8.58827
0.173	8.67876
0.174	8.76953
0.175	8.86058
0.176	8.95192
0.177	9.04353
0.178	9.13541
0.179	9.22752
0.18	9.31993
0.181	9.41259
0.182	9.50551
0.183	9.59842
0.184	9.69179
0.185	9.78541
0.186	9.87926
0.187	9.97334
0.188	10.0676
0.189	10.1622
0.19	10.2569
0.191	10.3514
0.192	10.4466
0.193	10.5419
0.194	10.6374
0.195	10.733
0.196	10.8288
0.197	10.9248
0.198	11.021
0.199	11.1173
0.2	11.2137
0.201	11.3103
0.202	11.407
0.203	11.5038
0.204	11.6007
0.205	11.6977
0.206	11.7948
0.207	11.892
0.208	11.9893
0.209	12.0866
0.21	12.1841
0.211	12.2813
0.212	12.3788
0.213	12.4764
0.214	12.5739
0.215	12.6715
0.216	12.769
0.217	12.8665
0.218	12.9639
0.219	13.0614
0.22	13.1587
0.221	13.256
0.222	13.3531
0.223	13.4502
0.224	13.5471
0.225	13.6438
0.226	13.7404
0.227	13.8367
0.228	13.9329
0.229	14.0287
0.23	14.1243
0.231	14.2191
0.232	14.3141
0.233	14.4086
0.234	14.5027
0.235	14.596
0.236	14.6889
0.237	14.7809
0.238	14.8729
0.239	14.9639
0.24	15.054
0.241	15.1426
0.242	15.231
0.243	15.3179
0.244	15.4034
0.245	15.4874
0.246	15.5696
0.247	15.6499
0.248	15.7278
0.249	15.8028
0.25	15.8747
0.251	15.9425
0.252	16.0059
0.253	16.0628
0.254	16.1133
0.255	16.1553
0.256	16.187
0.257	16.2059
0.258	16.2097
0.259	16.1939
0.26	16.1549
0.261	16.0881
0.262	15.9889
0.263	15.8516
0.264	15.6771
0.265	15.5102
0.266	15.2582
0.267	14.9739
0.268	14.6778
0.269	14.3851
0.27	14.0996
0.271	13.8175
0.272	13.5517
0.273	13.3627
0.274	13.0981
0.275	12.8667
0.276	12.6329
0.277	12.4036
0.278	12.1875
0.279	11.9734
0.28	11.7755
0.281	11.5878
0.282	11.4157
0.283	11.2412
0.284	11.0786
0.285	10.9249
0.286	10.7803
0.287	10.6285
0.288	10.4932
0.289	10.3673
0.29	10.2499
0.291	10.1278
0.292	10.0115
0.293	9.89774
0.294	9.78569
0.295	9.67012
0.296	9.56503
0.297	9.46125
0.298	9.3684
0.299	9.28163
0.3	9.19868


==> Data/LShape_phiEst_eps20_gridNEU/BulkEnergy_Step2.dat <==
0	0
0.001	0.000316352
0.002	0.0012654
0.003	0.0028471
0.004	0.00506141
0.005	0.00790826
0.006	0.0113875
0.007	0.0154991
0.008	0.0202429
0.009	0.0256187
0.01	0.0316264
0.011	0.0382657
0.012	0.0455364
0.013	0.0534382
0.014	0.061971
0.015	0.0711344
0.016	0.0809281
0.017	0.0913518
0.018	0.102405
0.019	0.114088
0.02	0.126413
0.021	0.139355
0.022	0.152924
0.023	0.167121
0.024	0.181945
0.025	0.197396
0.026	0.213473
0.027	0.230176
0.028	0.247503
0.029	0.265455
0.03	0.284031
0.031	0.30323
0.032	0.323051
0.033	0.343495
0.034	0.364559
0.035	0.386244
0.036	0.408549
0.037	0.431473
0.038	0.455015
0.039	0.479174
0.04	0.50395
0.041	0.529342
0.042	0.555348
0.043	0.581968
0.044	0.609202
0.045	0.637048
0.046	0.665504
0.047	0.694571
0.048	0.724248
0.049	0.754532
0.05	0.785423
0.051	0.816921
0.052	0.849024
0.053	0.88173
0.054	0.91504
0.055	0.948951
0.056	0.983462
0.057	1.01857
0.058	1.05428
0.059	1.09059
0.06	1.12749
0.061	1.16498
0.062	1.20307
0.063	1.24175
0.064	1.28102
0.065	1.32088
0.066	1.36133
0.067	1.40236
0.068	1.44398
0.069	1.48618
0.07	1.52896
0.071	1.57233
0.072	1.61627
0.073	1.66079
0.074	1.70588
0.075	1.75155
0.076	1.79779
0.077	1.84461
0.078	1.89199
0.079	1.93994
0.08	1.98845
0.081	2.03753
0.082	2.08717
0.083	2.13737
0.084	2.18813
0.085	2.23945
0.086	2.29132
0.087	2.34375
0.088	2.39673
0.089	2.45025
0.09	2.50433
0.091	2.55895
0.092	2.61411
0.093	2.66981
0.094	2.72606
0.095	2.78284
0.096	2.84016
0.097	2.89801
0.098	2.95639
0.099	3.0153
0.1	3.07474
0.101	3.13465
0.102	3.19514
0.103	3.25614
0.104	3.31766
0.105	3.37971
0.106	3.44226
0.107	3.50532
0.108	3.5689
0.109	3.63297
0.11	3.69756
0.111	3.76264
0.112	3.82822
0.113	3.89431
0.114	3.96089
0.115	4.02795
0.116	4.09551
0.117	4.16355
0.118	4.23207
0.119	4.30107
0.12	4.37056
0.121	4.44032
0.122	4.51075
0.123	4.58165
0.124	4.65301
0.125	4.72485
0.126	4.79714
0.127	4.86989
0.128	4.9431
0.129	5.01676
0.13	5.09088
0.131	5.16543
0.132	5.24044
0.133	5.31588
0.134	5.39177
0.135	5.46961
0.136	5.54637
0.137	5.62351
0.138	5.70113
0.139	5.77913
0.14	5.85759
0.141	5.93648
0.142	6.01577
0.143	6.09548
0.144	6.17559
0.145	6.25798
0.146	6.33893
0.147	6.42026
0.148	6.50199
0.149	6.58427
0.15	6.66677
0.151	6.74966
0.152	6.83293
0.153	6.91657
0.154	7.00058
0.155	7.08496
0.156	7.1697
0.157	7.25481
0.158	7.34027
0.159	7.42608
0.16	7.51224
0.161	7.59873
0.162	7.68558
0.163	7.77276
0.164	7.86027
0.165	7.92059
0.166	8.00897
0.167	8.09745
0.168	8.18605
0.169	8.27493
0.17	8.36412
0.171	8.45361
0.172	8.54337
0.173	8.63343
0.174	8.72377
0.175	8.81489
0.176	8.90579
0.177	8.99698
0.178	9.08843
0.179	9.18015
0.18	9.27213
0.181	9.36437
0.182	9.45685
0.183	9.54958
0.184	9.64255
0.185	9.73576
0.186	9.82919
0.187	9.92284
0.188	10.0167
0.189	10.1108
0.19	10.2051
0.191	10.2996
0.192	10.3943
0.193	10.4892
0.194	10.5843
0.195	10.6795
0.196	10.7749
0.197	10.8704
0.198	10.9661
0.199	11.0619
0.2	11.1579
0.201	11.2541
0.202	11.3503
0.203	11.4467
0.204	11.5432
0.205	11.6397
0.206	11.7364
0.207	11.8332
0.208	11.93
0.209	12.0269
0.21	12.1238
0.211	12.221
0.212	12.3181
0.213	12.415
0.214	12.512
0.215	12.6092
0.216	12.7062
0.217	12.8033
0.218	12.9002
0.219	12.9971
0.22	13.0939
0.221	13.1906
0.222	13.2872
0.223	13.3837
0.224	13.48
0.225	13.5759
0.226	13.6718
0.227	13.7673
0.228	13.8627
0.229	13.9578
0.23	14.0526
0.231	14.1471
0.232	14.2412
0.233	14.3345
0.234	14.4276
0.235	14.5202
0.236	14.612
0.237	14.7026
0.238	14.793
0.239	14.8824
0.24	14.9709
0.241	15.0581
0.242	15.1443
0.243	15.229
0.244	15.3121
0.245	15.3933
0.246	15.4724
0.247	15.5489
0.248	15.6224
0.249	15.6917
0.25	15.7573
0.251	15.8176
0.252	15.8712
0.253	15.9168
0.254	15.9516
0.255	15.9724
0.256	15.9788
0.257	16.0151
0.258	15.9707
0.259	15.8924
0.26	15.7769
0.261	15.6144
0.262	15.405
0.263	15.1487
0.264	14.8528
0.265	14.5384
0.266	14.227
0.267	13.9179
0.268	13.6192
0.269	13.3686
0.27	13.0856
0.271	12.8082
0.272	12.5453
0.273	12.2922
0.274	12.0504
0.275	11.7781
0.276	11.5605
0.277	11.3467
0.278	11.1458
0.279	10.9885
0.28	10.8012
0.281	10.6205
0.282	10.4502
0.283	10.2817
0.284	10.1241
0.285	9.97098
0.286	9.82684
0.287	9.68342
0.288	9.55144
0.289	9.42493
0.29	9.30678
0.291	9.18716
0.292	9.07449
0.293	8.96224
0.294	8.8564
0.295	8.74874
0.296	8.65002
0.297	8.5542
0.298	8.4646
0.299	8.38014
0.3	8.30046


==> Data/LShape_phiEst_eps20_gridNEU/BulkEnergy_Step3.dat <==
0	0
0.001	0.000314772
0.002	0.00125907
0.003	0.00283287
0.004	0.00503612
0.005	0.00786875
0.006	0.0113306
0.007	0.0154217
0.008	0.0201418
0.009	0.0254908
0.01	0.0314684
0.011	0.0380746
0.012	0.045309
0.013	0.0531714
0.014	0.0616616
0.015	0.0707793
0.016	0.0805241
0.017	0.0908958
0.018	0.101894
0.019	0.113518
0.02	0.125769
0.021	0.138643
0.022	0.152144
0.023	0.166268
0.024	0.181017
0.025	0.196389
0.026	0.212384
0.027	0.229002
0.028	0.246241
0.029	0.264102
0.03	0.282584
0.031	0.301685
0.032	0.321406
0.033	0.341746
0.034	0.362703
0.035	0.384279
0.036	0.40647
0.037	0.429278
0.038	0.452701
0.039	0.476738
0.04	0.501388
0.041	0.526652
0.042	0.552527
0.043	0.579013
0.044	0.606109
0.045	0.633814
0.046	0.662128
0.047	0.691048
0.048	0.720575
0.049	0.750707
0.05	0.781444
0.051	0.812783
0.052	0.844725
0.053	0.877268
0.054	0.91041
0.055	0.944151
0.056	0.97849
0.057	1.01343
0.058	1.04896
0.059	1.08508
0.06	1.1218
0.061	1.15911
0.062	1.19701
0.063	1.23549
0.064	1.27457
0.065	1.31423
0.066	1.35448
0.067	1.39531
0.068	1.43672
0.069	1.47871
0.07	1.52128
0.071	1.56443
0.072	1.60816
0.073	1.65246
0.074	1.69733
0.075	1.74278
0.076	1.78879
0.077	1.83538
0.078	1.88252
0.079	1.93024
0.08	1.97852
0.081	2.02736
0.082	2.07676
0.083	2.12671
0.084	2.17723
0.085	2.2283
0.086	2.27992
0.087	2.33209
0.088	2.38481
0.089	2.43808
0.09	2.49189
0.091	2.54625
0.092	2.60115
0.093	2.65659
0.094	2.71256
0.095	2.76907
0.096	2.82611
0.097	2.88369
0.098	2.94179
0.099	3.00042
0.1	3.05958
0.101	3.11926
0.102	3.17946
0.103	3.24017
0.104	3.3014
0.105	3.36315
0.106	3.42541
0.107	3.48817
0.108	3.55145
0.109	3.61523
0.11	3.67951
0.111	3.74428
0.112	3.80956
0.113	3.87533
0.114	3.9416
0.115	4.00835
0.116	4.0756
0.117	4.14332
0.118	4.21153
0.119	4.28022
0.12	4.34939
0.121	4.41903
0.122	4.48914
0.123	4.55973
0.124	4.63077
0.125	4.70229
0.126	4.77426
0.127	4.84668
0.128	4.91957
0.129	4.9929
0.13	5.06669
0.131	5.14092
0.132	5.21559
0.133	5.29071
0.134	5.36626
0.135	5.44367
0.136	5.5201
0.137	5.59696
0.138	5.67425
0.139	5.75196
0.14	5.83009
0.141	5.90864
0.142	5.9876
0.143	6.06697
0.144	6.14674
0.145	6.22899
0.146	6.30962
0.147	6.39112
0.148	6.47251
0.149	6.55429
0.15	6.63646
0.151	6.719
0.152	6.80193
0.153	6.88525
0.154	6.96892
0.155	7.05296
0.156	7.13736
0.157	7.22212
0.158	7.30724
0.159	7.39269
0.16	7.47851
0.161	7.56466
0.162	7.65116
0.163	7.73794
0.164	7.82511
0.165	7.91264
0.166	8.00045
0.167	8.08857
0.168	8.17703
0.169	8.26575
0.17	8.35481
0.171	8.44419
0.172	8.53386
0.173	8.62383
0.174	8.71408
0.175	8.80461
0.176	8.89543
0.177	8.98647
0.178	9.07783
0.179	9.16945
0.18	9.26134
0.181	9.35347
0.182	9.44586
0.183	9.53849
0.184	9.63136
0.185	9.72442
0.186	9.81775
0.187	9.91125
0.188	10.005
0.189	10.0991
0.19	10.1933
0.191	10.2875
0.192	10.3821
0.193	10.4769
0.194	10.5718
0.195	10.6669
0.196	10.7622
0.197	10.8576
0.198	10.9532
0.199	11.0489
0.2	11.1448
0.201	11.2408
0.202	11.337
0.203	11.4332
0.204	11.5296
0.205	11.626
0.206	11.7226
0.207	11.8192
0.208	11.9159
0.209	12.0127
0.21	12.1095
0.211	12.2063
0.212	12.3032
0.213	12.4001
0.214	12.497
0.215	12.5939
0.216	12.6908
0.217	12.7876
0.218	12.8844
0.219	12.9811
0.22	13.0777
0.221	13.1742
0.222	13.2706
0.223	13.3668
0.224	13.4629
0.225	13.5588
0.226	13.6544
0.227	13.75
0.228	13.8451
0.229	13.94
0.23	14.0345
0.231	14.1289
0.232	14.2226
0.233	14.3158
0.234	14.4085
0.235	14.5005
0.236	14.5919
0.237	14.6826
0.238	14.7725
0.239	14.8613
0.24	14.9491
0.241	15.0357
0.242	15.121
0.243	15.2048
0.244	15.2868
0.245	15.3667
0.246	15.4443
0.247	15.5189
0.248	15.5902
0.249	15.6568
0.25	15.719
0.251	15.7749
0.252	15.8226
0.253	15.8605
0.254	15.8863
0.255	15.8979
0.256	15.8893
0.257	15.8565
0.258	15.7927
0.259	15.6921
0.26	15.5434
0.261	15.3426
0.262	15.0951
0.263	14.807
0.264	14.5022
0.265	14.1879
0.266	13.8771
0.267	13.5714
0.268	13.2723
0.269	13.0251
0.27	12.7365
0.271	12.4541
0.272	12.1872
0.273	11.9285
0.274	11.681
0.275	11.4438
0.276	11.2159
0.277	10.9977
0.278	10.7872
0.279	10.5845
0.28	10.3912
0.281	10.207
0.282	10.0296
0.283	9.85872
0.284	9.69476
0.285	9.53559
0.286	9.38459
0.287	9.23995
0.288	9.10182
0.289	8.96943
0.29	8.84349
0.291	8.71912
0.292	8.6011
0.293	8.48611
0.294	8.3765
0.295	8.2708
0.296	8.16972
0.297	8.07256
0.298	7.98013
0.299	7.892
0.3	7.80838


==> Data/LShape_phiEst_eps20_gridNEU/BulkEnergy_Step4.dat <==
0	0
0.001	0.000313174
0.002	0.00125268
0.003	0.00281849
0.004	0.00501056
0.005	0.0078288
0.006	0.0112731
0.007	0.0153434
0.008	0.0200396
0.009	0.0253614
0.01	0.0313087
0.011	0.0378813
0.012	0.0450791
0.013	0.0529016
0.014	0.0613488
0.015	0.0704203
0.016	0.0801157
0.017	0.0904349
0.018	0.101377
0.019	0.112943
0.02	0.125132
0.021	0.137941
0.022	0.151374
0.023	0.165427
0.024	0.180102
0.025	0.195395
0.026	0.21131
0.027	0.227844
0.028	0.244996
0.029	0.262767
0.03	0.281155
0.031	0.30016
0.032	0.319782
0.033	0.340019
0.034	0.360871
0.035	0.382338
0.036	0.404418
0.037	0.427111
0.038	0.450416
0.039	0.474333
0.04	0.49886
0.041	0.523996
0.042	0.549742
0.043	0.576095
0.044	0.603056
0.045	0.630622
0.046	0.658794
0.047	0.68757
0.048	0.71695
0.049	0.746932
0.05	0.777515
0.051	0.808698
0.052	0.840481
0.053	0.872862
0.054	0.90584
0.055	0.939413
0.056	0.973582
0.057	1.00834
0.058	1.0437
0.059	1.07964
0.06	1.11618
0.061	1.1533
0.062	1.19102
0.063	1.22931
0.064	1.2682
0.065	1.30766
0.066	1.34771
0.067	1.38834
0.068	1.42955
0.069	1.47134
0.07	1.5137
0.071	1.55664
0.072	1.60015
0.073	1.64423
0.074	1.68889
0.075	1.73411
0.076	1.7799
0.077	1.82626
0.078	1.87318
0.079	1.92066
0.08	1.96871
0.081	2.01731
0.082	2.06647
0.083	2.11619
0.084	2.16646
0.085	2.21728
0.086	2.26865
0.087	2.32058
0.088	2.37304
0.089	2.42606
0.09	2.47961
0.091	2.53371
0.092	2.58835
0.093	2.64352
0.094	2.69923
0.095	2.75547
0.096	2.81225
0.097	2.86955
0.098	2.92738
0.099	2.98573
0.1	3.04461
0.101	3.10406
0.102	3.16397
0.103	3.22441
0.104	3.28536
0.105	3.34682
0.106	3.40879
0.107	3.47127
0.108	3.53425
0.109	3.59773
0.11	3.66172
0.111	3.7262
0.112	3.79118
0.113	3.85667
0.114	3.92263
0.115	3.98905
0.116	4.05599
0.117	4.12341
0.118	4.19131
0.119	4.25969
0.12	4.32854
0.121	4.39787
0.122	4.46766
0.123	4.53791
0.124	4.60863
0.125	4.67988
0.126	4.75153
0.127	4.82364
0.128	4.8962
0.129	4.96912
0.13	5.04258
0.131	5.11647
0.132	5.19081
0.133	5.26561
0.134	5.34083
0.135	5.41661
0.136	5.4927
0.137	5.56922
0.138	5.64616
0.139	5.72352
0.14	5.80129
0.141	5.87948
0.142	5.95808
0.143	6.03709
0.144	6.11651
0.145	6.1965
0.146	6.27671
0.147	6.35743
0.148	6.43843
0.149	6.51982
0.15	6.6016
0.151	6.68373
0.152	6.76626
0.153	6.84901
0.154	6.9323
0.155	7.01595
0.156	7.09995
0.157	7.18428
0.158	7.269
0.159	7.35418
0.16	7.4396
0.161	7.52536
0.162	7.61146
0.163	7.6979
0.164	7.78466
0.165	7.87158
0.166	7.95901
0.167	8.04676
0.168	8.13482
0.169	8.22336
0.17	8.31203
0.171	8.40101
0.172	8.49028
0.173	8.57984
0.174	8.6697
0.175	8.75986
0.176	8.85028
0.177	8.94108
0.178	9.03204
0.179	9.12323
0.18	9.21473
0.181	9.30646
0.182	9.39846
0.183	9.4907
0.184	9.58318
0.185	9.67618
0.186	9.76912
0.187	9.86352
0.188	9.9569
0.189	10.0505
0.19	10.1443
0.191	10.2384
0.192	10.3326
0.193	10.427
0.194	10.5216
0.195	10.6163
0.196	10.7112
0.197	10.8063
0.198	10.9015
0.199	10.997
0.2	11.0925
0.201	11.1881
0.202	11.2838
0.203	11.3799
0.204	11.4759
0.205	11.572
0.206	11.6682
0.207	11.7644
0.208	11.8608
0.209	11.9572
0.21	12.0537
0.211	12.1512
0.212	12.2477
0.213	12.3444
0.214	12.441
0.215	12.5377
0.216	12.6343
0.217	12.7348
0.218	12.8311
0.219	12.9272
0.22	13.0236
0.221	13.1198
0.222	13.2159
0.223	13.3123
0.224	13.4081
0.225	13.5039
0.226	13.5993
0.227	13.6948
0.228	13.7897
0.229	13.8845
0.23	13.9788
0.231	14.0728
0.232	14.1662
0.233	14.266
0.234	14.3584
0.235	14.4741
0.236	14.5643
0.237	14.6697
0.238	14.7586
0.239	14.8469
0.24	14.9343
0.241	15.0217
0.242	15.1066
0.243	15.1901
0.244	15.2717
0.245	15.3509
0.246	15.4279
0.247	15.502
0.248	15.5727
0.249	15.6389
0.25	15.7001
0.251	15.7552
0.252	15.8016
0.253	15.839
0.254	15.8627
0.255	15.8727
0.256	15.8606
0.257	15.8245
0.258	15.7543
0.259	15.6481
0.26	15.4903
0.261	15.2764
0.262	15.0188
0.263	14.7233
0.264	14.4102
0.265	14.0922
0.266	13.7766
0.267	13.4657
0.268	13.162
0.269	12.8656
0.27	12.5788
0.271	12.3005
0.272	12.0329
0.273	11.7708
0.274	11.5224
0.275	11.283
0.276	11.0533
0.277	10.834
0.278	10.6215
0.279	10.4184
0.28	10.2226
0.281	10.0363
0.282	9.85624
0.283	9.68311
0.284	9.51652
0.285	9.35739
0.286	9.20395
0.287	9.05577
0.288	8.91417
0.289	8.77814
0.29	8.64798
0.291	8.52238
0.292	8.40118
0.293	8.28266
0.294	8.17097
0.295	8.06283
0.296	7.95925
0.297	7.86036
0.298	7.76476
0.299	7.67216
0.3	7.58416


==> Data/LShape_phiEst_eps20_gridNEU/BulkEnergy_Step5.dat <==
0	0
0.001	0.000312508
0.002	0.00125002
0.003	0.0028125
0.004	0.00499991
0.005	0.00781216
0.006	0.0112492
0.007	0.0153108
0.008	0.019997
0.009	0.0253075
0.01	0.0312422
0.011	0.0378009
0.012	0.0449833
0.013	0.0527893
0.014	0.0612185
0.015	0.0702707
0.016	0.0799456
0.017	0.0902429
0.018	0.101162
0.019	0.112703
0.02	0.124865
0.021	0.137648
0.022	0.151051
0.023	0.165075
0.024	0.179718
0.025	0.19498
0.026	0.210861
0.027	0.227359
0.028	0.244475
0.029	0.262208
0.03	0.280558
0.031	0.299523
0.032	0.319103
0.033	0.339297
0.034	0.360106
0.035	0.381527
0.036	0.40356
0.037	0.426206
0.038	0.449461
0.039	0.473328
0.04	0.497803
0.041	0.522887
0.042	0.548578
0.043	0.574876
0.044	0.60178
0.045	0.629288
0.046	0.657401
0.047	0.686117
0.048	0.715435
0.049	0.745354
0.05	0.775873
0.051	0.806992
0.052	0.838708
0.053	0.871021
0.054	0.90393
0.055	0.937434
0.056	0.971531
0.057	1.00622
0.058	1.0415
0.059	1.07737
0.06	1.11383
0.061	1.15088
0.062	1.18851
0.063	1.22673
0.064	1.26554
0.065	1.30492
0.066	1.34489
0.067	1.38543
0.068	1.42656
0.069	1.46826
0.07	1.51053
0.071	1.55338
0.072	1.59681
0.073	1.6408
0.074	1.68536
0.075	1.73049
0.076	1.77619
0.077	1.82245
0.078	1.86928
0.079	1.91666
0.08	1.96461
0.081	2.01312
0.082	2.06218
0.083	2.11179
0.084	2.16196
0.085	2.21268
0.086	2.26395
0.087	2.31577
0.088	2.36813
0.089	2.42104
0.09	2.47449
0.091	2.52848
0.092	2.583
0.093	2.63807
0.094	2.69367
0.095	2.7498
0.096	2.80646
0.097	2.86365
0.098	2.92136
0.099	2.9796
0.1	3.03836
0.101	3.09751
0.102	3.15731
0.103	3.21761
0.104	3.27844
0.105	3.33977
0.106	3.40162
0.107	3.46397
0.108	3.52682
0.109	3.59018
0.11	3.65404
0.111	3.71839
0.112	3.78324
0.113	3.84859
0.114	3.91442
0.115	3.98073
0.116	4.04754
0.117	4.11483
0.118	4.18259
0.119	4.25082
0.12	4.31954
0.121	4.38875
0.122	4.45841
0.123	4.52854
0.124	4.59913
0.125	4.67019
0.126	4.7417
0.127	4.81367
0.128	4.88609
0.129	4.95897
0.13	5.03229
0.131	5.10602
0.132	5.18022
0.133	5.25487
0.134	5.32995
0.135	5.40571
0.136	5.48165
0.137	5.55801
0.138	5.6348
0.139	5.71202
0.14	5.78965
0.141	5.8681
0.142	5.94656
0.143	6.0255
0.144	6.10478
0.145	6.18445
0.146	6.26453
0.147	6.34497
0.148	6.42583
0.149	6.50707
0.15	6.5887
0.151	6.67065
0.152	6.75304
0.153	6.8358
0.154	6.91893
0.155	7.00243
0.156	7.08629
0.157	7.17056
0.158	7.25514
0.159	7.34003
0.16	7.42531
0.161	7.5109
0.162	7.59685
0.163	7.68316
0.164	7.76978
0.165	7.8567
0.166	7.94398
0.167	8.03151
0.168	8.11943
0.169	8.20765
0.17	8.29618
0.171	8.38501
0.172	8.47414
0.173	8.56356
0.174	8.65327
0.175	8.7433
0.176	8.83357
0.177	8.92412
0.178	9.01494
0.179	9.10599
0.18	9.19734
0.181	9.28894
0.182	9.38079
0.183	9.47289
0.184	9.56523
0.185	9.65779
0.186	9.75059
0.187	9.84248
0.188	9.93573
0.189	10.0292
0.19	10.1228
0.191	10.2167
0.192	10.3107
0.193	10.4054
0.194	10.4998
0.195	10.5944
0.196	10.6892
0.197	10.7841
0.198	10.8792
0.199	10.9744
0.2	11.0698
0.201	11.1652
0.202	11.2609
0.203	11.3566
0.204	11.4525
0.205	11.5484
0.206	11.6445
0.207	11.7407
0.208	11.8369
0.209	11.9332
0.21	12.0295
0.211	12.1269
0.212	12.2233
0.213	12.3197
0.214	12.4162
0.215	12.5125
0.216	12.6089
0.217	12.7039
0.218	12.8002
0.219	12.8967
0.22	12.9928
0.221	13.089
0.222	13.1849
0.223	13.2806
0.224	13.3763
0.225	13.4718
0.226	13.567
0.227	13.6618
0.228	13.7566
0.229	13.8512
0.23	13.9453
0.231	14.0402
0.232	14.1335
0.233	14.2268
0.234	14.3192
0.235	14.4291
0.236	14.5196
0.237	14.6107
0.238	14.7001
0.239	14.7888
0.24	14.8763
0.241	14.9629
0.242	15.0479
0.243	15.1316
0.244	15.2135
0.245	15.2934
0.246	15.371
0.247	15.4459
0.248	15.5174
0.249	15.5851
0.25	15.6478
0.251	15.7049
0.252	15.7538
0.253	15.7939
0.254	15.8218
0.255	15.8362
0.256	15.8307
0.257	15.8039
0.258	15.7444
0.259	15.6531
0.26	15.51
0.261	15.3678
0.262	15.117
0.263	14.7695
0.264	14.4597
0.265	14.1419
0.266	13.8234
0.267	13.5371
0.268	13.2249
0.269	12.9213
0.27	12.626
0.271	12.3419
0.272	12.0656
0.273	11.8183
0.274	11.5599
0.275	11.3145
0.276	11.0766
0.277	10.848
0.278	10.6277
0.279	10.4012
0.28	10.1997
0.281	10.0247
0.282	9.83707
0.283	9.64086
0.284	9.46935
0.285	9.3074
0.286	9.14904
0.287	9.0125
0.288	8.86489
0.289	8.72464
0.29	8.58896
0.291	8.45882
0.292	8.33355
0.293	8.21419
0.294	8.09851
0.295	7.975
0.296	7.86886
0.297	7.78017
0.298	7.68063
0.299	7.58528
0.3	7.4932


==> Data/LShape_phiEst_eps20_gridNEU/CrackEnergy_Step0.dat <==
0	2.29091e-28
0.001	1.06955e-10
0.002	6.80525e-09
0.003	3.46455e-08
0.004	1.09496e-07
0.005	2.67324e-07
0.006	5.54322e-07
0.007	1.02695e-06
0.008	1.75194e-06
0.009	2.80629e-06
0.01	4.27727e-06
0.011	6.26243e-06
0.012	8.86959e-06
0.013	1.22169e-05
0.014	1.64326e-05
0.015	2.16556e-05
0.016	2.80346e-05
0.017	3.57292e-05
0.018	4.49087e-05
0.019	5.57531e-05
0.02	6.84526e-05
0.021	8.32077e-05
0.022	0.000100229
0.023	0.000119739
0.024	0.000141967
0.025	0.000167157
0.026	0.00019556
0.027	0.000227439
0.028	0.000263067
0.029	0.000302727
0.03	0.000346714
0.031	0.000395331
0.032	0.000448893
0.033	0.000507726
0.034	0.000572164
0.035	0.000642553
0.036	0.000719251
0.037	0.000802624
0.038	0.000893049
0.039	0.000990915
0.04	0.00109662
0.041	0.00121057
0.042	0.00133319
0.043	0.00146491
0.044	0.00160617
0.045	0.00175741
0.046	0.00191911
0.047	0.00209173
0.048	0.00227577
0.049	0.0024717
0.05	0.00268004
0.051	0.0029013
0.052	0.00313601
0.053	0.0033847
0.054	0.00364792
0.055	0.00392624
0.056	0.00422022
0.057	0.00453044
0.058	0.00485748
0.059	0.00520197
0.06	0.0055645
0.061	0.0059457
0.062	0.0063462
0.063	0.00676665
0.064	0.00720772
0.065	0.00767005
0.066	0.00815434
0.067	0.00866128
0.068	0.00919156
0.069	0.0097459
0.07	0.010325
0.071	0.0109297
0.072	0.0115606
0.073	0.0122185
0.074	0.0129042
0.075	0.0136184
0.076	0.0143621
0.077	0.0151359
0.078	0.0159406
0.079	0.0167772
0.08	0.0176464
0.081	0.0185491
0.082	0.0194862
0.083	0.0204584
0.084	0.0214668
0.085	0.0225122
0.086	0.0235955
0.087	0.0247176
0.088	0.0258794
0.089	0.027082
0.09	0.0283262
0.091	0.029613
0.092	0.0309435
0.093	0.0323185
0.094	0.0337391
0.095	0.0352064
0.096	0.0367213
0.097	0.0382848
0.098	0.0398981
0.099	0.0415622
0.1	0.0432781
0.101	0.045047
0.102	0.04687
0.103	0.0487481
0.104	0.0506826
0.105	0.0526745
0.106	0.054725
0.107	0.0568353
0.108	0.0590065
0.109	0.0612399
0.11	0.0635366
0.111	0.0658978
0.112	0.0683249
0.113	0.070819
0.114	0.0733814
0.115	0.0760134
0.116	0.0787162
0.117	0.0814912
0.118	0.0843397
0.119	0.0872629
0.12	0.0902623
0.121	0.0933392
0.122	0.096495
0.123	0.099731
0.124	0.103049
0.125	0.106449
0.126	0.109935
0.127	0.113506
0.128	0.117164
0.129	0.120912
0.13	0.124749
0.131	0.128679
0.132	0.132702
0.133	0.13682
0.134	0.141034
0.135	0.145347
0.136	0.149759
0.137	0.154272
0.138	0.158888
0.139	0.163609
0.14	0.168435
0.141	0.17337
0.142	0.178414
0.143	0.183568
0.144	0.188836
0.145	0.194219
0.146	0.199718
0.147	0.205335
0.148	0.211072
0.149	0.216931
0.15	0.222913
0.151	0.229021
0.152	0.235256
0.153	0.241621
0.154	0.248116
0.155	0.254745
0.156	0.261509
0.157	0.268409
0.158	0.275449
0.159	0.282629
0.16	0.289953
0.161	0.297422
0.162	0.305039
0.163	0.312804
0.164	0.320721
0.165	0.328792
0.166	0.337019
0.167	0.345404
0.168	0.353949
0.169	0.362657
0.17	0.371531
0.171	0.380571
0.172	0.389781
0.173	0.399164
0.174	0.408721
0.175	0.418455
0.176	0.428369
0.177	0.438465
0.178	0.448746
0.179	0.459214
0.18	0.469873
0.181	0.480724
0.182	0.491772
0.183	0.503017
0.184	0.514464
0.185	0.526116
0.186	0.537975
0.187	0.550044
0.188	0.562328
0.189	0.574827
0.19	0.587547
0.191	0.600489
0.192	0.613659
0.193	0.627057
0.194	0.64069
0.195	0.65456
0.196	0.668671
0.197	0.683026
0.198	0.69763
0.199	0.712486
0.2	0.727599
0.201	0.742972
0.202	0.758611
0.203	0.77452
0.204	0.790703
0.205	0.807164
0.206	0.82391
0.207	0.840945
0.208	0.858274
0.209	0.875904
0.21	0.893839
0.211	0.912085
0.212	0.930649
0.213	0.949537
0.214	0.968757
0.215	0.988314
0.216	1.00822
0.217	1.02847
0.218	1.04909
0.219	1.07007
0.22	1.09144
0.221	1.11319
0.222	1.13534
0.223	1.1579
0.224	1.18088
0.225	1.2043
0.226	1.22815
0.227	1.25247
0.228	1.27726
0.229	1.30254
0.23	1.32833
0.231	1.35464
0.232	1.3815
0.233	1.40893
0.234	1.43695
0.235	1.46558
0.236	1.49486
0.237	1.52482
0.238	1.55548
0.239	1.5869
0.24	1.6191
0.241	1.65215
0.242	1.68608
0.243	1.72096
0.244	1.75686
0.245	1.79384
0.246	1.832
0.247	1.87144
0.248	1.91225
0.249	1.95459
0.25	1.99858
0.251	2.04442
0.252	2.09231
0.253	2.14249
0.254	2.19533
0.255	2.25123
0.256	2.31067
0.257	2.37422
0.258	2.44265
0.259	2.51695
0.26	2.59808
0.261	2.68713
0.262	2.78539
0.263	2.89447
0.264	3.01631
0.265	3.15336
0.266	3.30826
0.267	3.48391
0.268	3.68335
0.269	3.90948
0.27	4.16406
0.271	4.44634
0.272	4.75222
0.273	5.0749
0.274	5.40575
0.275	5.73855
0.276	6.06764
0.277	6.38731
0.278	6.6912
0.279	6.97871
0.28	7.25683
0.281	7.53406
0.282	7.80932
0.283	8.0761
0.284	8.32952
0.285	8.56845
0.286	8.80049
0.287	9.02989
0.288	9.25735
0.289	9.48086
0.29	9.69616
0.291	9.90124
0.292	10.0984
0.293	10.2917
0.294	10.4828
0.295	10.6724
0.296	10.8598
0.297	11.0435
0.298	11.2216
0.299	11.3967
0.3	11.5698


==> Data/LShape_phiEst_eps20_gridNEU/CrackEnergy_Step1.dat <==
0	2.89283e-28
0.001	1.01146e-10
0.002	6.63936e-09
0.003	3.38145e-08
0.004	1.0687e-07
0.005	2.60912e-07
0.006	5.41027e-07
0.007	1.00232e-06
0.008	1.70993e-06
0.009	2.73899e-06
0.01	4.1747e-06
0.011	6.11227e-06
0.012	8.65693e-06
0.013	1.1924e-05
0.014	1.60387e-05
0.015	2.11365e-05
0.016	2.73627e-05
0.017	3.48729e-05
0.018	4.38326e-05
0.019	5.44173e-05
0.02	6.6814e-05
0.021	8.12161e-05
0.022	9.78307e-05
0.023	0.000116874
0.024	0.000138571
0.025	0.000163158
0.026	0.000190883
0.027	0.000222
0.028	0.000256778
0.029	0.000295491
0.03	0.000338428
0.031	0.000385886
0.032	0.00043817
0.033	0.0004956
0.034	0.000558502
0.035	0.000627215
0.036	0.000702086
0.037	0.000783474
0.038	0.000871748
0.039	0.000967286
0.04	0.00107048
0.041	0.00118172
0.042	0.00130143
0.043	0.00143002
0.044	0.00156792
0.045	0.00171558
0.046	0.00187345
0.047	0.00204198
0.048	0.00222165
0.049	0.00241294
0.05	0.00261635
0.051	0.00283238
0.052	0.00306154
0.053	0.00330436
0.054	0.00356137
0.055	0.00383312
0.056	0.00412017
0.057	0.00442308
0.058	0.00474243
0.059	0.00507881
0.06	0.00543281
0.061	0.00580505
0.062	0.00619615
0.063	0.00660674
0.064	0.00703746
0.065	0.00748897
0.066	0.00796193
0.067	0.00845701
0.068	0.00897489
0.069	0.00951629
0.07	0.0100819
0.071	0.0106724
0.072	0.0112886
0.073	0.0119313
0.074	0.012601
0.075	0.0132987
0.076	0.0140251
0.077	0.0147809
0.078	0.0155671
0.079	0.0163843
0.08	0.0172334
0.081	0.0181153
0.082	0.0190307
0.083	0.0199806
0.084	0.0209658
0.085	0.0219871
0.086	0.0230455
0.087	0.0241419
0.088	0.0252772
0.089	0.0264522
0.09	0.027668
0.091	0.0289255
0.092	0.0302257
0.093	0.0315694
0.094	0.0329578
0.095	0.0343917
0.096	0.0358723
0.097	0.0374005
0.098	0.0389773
0.099	0.0406039
0.1	0.0422812
0.101	0.0440103
0.102	0.0457924
0.103	0.0476285
0.104	0.0495196
0.105	0.0514671
0.106	0.0534719
0.107	0.0555352
0.108	0.0576582
0.109	0.059842
0.11	0.0620879
0.111	0.064397
0.112	0.0667706
0.113	0.0692098
0.114	0.071716
0.115	0.0742903
0.116	0.076934
0.117	0.0796485
0.118	0.082435
0.119	0.0852948
0.12	0.0882292
0.121	0.0912396
0.122	0.0943273
0.123	0.0974938
0.124	0.10074
0.125	0.104068
0.126	0.107479
0.127	0.110975
0.128	0.114556
0.129	0.118225
0.13	0.121982
0.131	0.125829
0.132	0.129767
0.133	0.133799
0.134	0.137926
0.135	0.142149
0.136	0.14647
0.137	0.15089
0.138	0.155411
0.139	0.160035
0.14	0.164764
0.141	0.169598
0.142	0.17454
0.143	0.179591
0.144	0.184753
0.145	0.190028
0.146	0.195418
0.147	0.200924
0.148	0.206548
0.149	0.212292
0.15	0.218158
0.151	0.224147
0.152	0.230262
0.153	0.236504
0.154	0.242875
0.155	0.249378
0.156	0.256014
0.157	0.262785
0.158	0.269693
0.159	0.276738
0.16	0.283929
0.161	0.291307
0.162	0.298723
0.163	0.306346
0.164	0.314121
0.165	0.320695
0.166	0.328586
0.167	0.336763
0.168	0.345116
0.169	0.353632
0.17	0.362312
0.171	0.371157
0.172	0.38017
0.173	0.389351
0.174	0.398708
0.175	0.408239
0.176	0.417947
0.177	0.427834
0.178	0.437908
0.179	0.448145
0.18	0.458587
0.181	0.469224
0.182	0.480055
0.183	0.491109
0.184	0.502363
0.185	0.513808
0.186	0.525453
0.187	0.537306
0.188	0.549372
0.189	0.561653
0.19	0.574154
0.191	0.587015
0.192	0.599877
0.193	0.613054
0.194	0.626472
0.195	0.640128
0.196	0.654027
0.197	0.668173
0.198	0.68257
0.199	0.697222
0.2	0.712133
0.201	0.72731
0.202	0.742755
0.203	0.758473
0.204	0.774477
0.205	0.790729
0.206	0.807299
0.207	0.824168
0.208	0.841342
0.209	0.858826
0.21	0.876625
0.211	0.894819
0.212	0.913214
0.213	0.931956
0.214	0.951084
0.215	0.970577
0.216	0.990433
0.217	1.01066
0.218	1.03127
0.219	1.05228
0.22	1.07369
0.221	1.09552
0.222	1.11778
0.223	1.14049
0.224	1.16367
0.225	1.18731
0.226	1.21145
0.227	1.23611
0.228	1.2613
0.229	1.28705
0.23	1.31339
0.231	1.34053
0.232	1.36796
0.233	1.39622
0.234	1.4252
0.235	1.45495
0.236	1.48552
0.237	1.51716
0.238	1.54925
0.239	1.58247
0.24	1.61679
0.241	1.65262
0.242	1.6891
0.243	1.72715
0.244	1.76674
0.245	1.80799
0.246	1.85112
0.247	1.89628
0.248	1.94378
0.249	1.99397
0.25	2.04743
0.251	2.10472
0.252	2.16625
0.253	2.23387
0.254	2.30743
0.255	2.38867
0.256	2.47914
0.257	2.58077
0.258	2.69577
0.259	2.82713
0.26	2.97826
0.261	3.15187
0.262	3.35087
0.263	3.57845
0.264	3.83211
0.265	4.11244
0.266	4.41369
0.267	4.73177
0.268	5.05516
0.269	5.37427
0.27	5.68728
0.271	5.9936
0.272	6.29054
0.273	6.5945
0.274	6.88565
0.275	7.15946
0.276	7.4245
0.277	7.6799
0.278	7.92931
0.279	8.17443
0.28	8.40938
0.281	8.6346
0.282	8.84936
0.283	9.06033
0.284	9.26621
0.285	9.46346
0.286	9.65416
0.287	9.84504
0.288	10.0265
0.289	10.1993
0.29	10.3644
0.291	10.5246
0.292	10.6852
0.293	10.8406
0.294	10.996
0.295	11.151
0.296	11.2997
0.297	11.4451
0.298	11.5832
0.299	11.7148
0.3	11.8437


==> Data/LShape_phiEst_eps20_gridNEU/CrackEnergy_Step2.dat <==
0	3.03765e-28
0.001	6.46866e-11
0.002	6.55067e-09
0.003	3.34238e-08
0.004	1.05688e-07
0.005	2.58026e-07
0.006	5.35044e-07
0.007	9.91238e-07
0.008	1.69102e-06
0.009	2.70871e-06
0.01	4.12854e-06
0.011	6.04469e-06
0.012	8.56122e-06
0.013	1.17921e-05
0.014	1.58614e-05
0.015	2.09028e-05
0.016	2.70603e-05
0.017	3.44875e-05
0.018	4.33482e-05
0.019	5.3816e-05
0.02	6.60814e-05
0.021	8.03258e-05
0.022	9.67583e-05
0.023	0.000115593
0.024	0.000137052
0.025	0.000161371
0.026	0.000188791
0.027	0.000219568
0.028	0.000253965
0.029	0.000292255
0.03	0.000334723
0.031	0.000381661
0.032	0.000433375
0.033	0.000490177
0.034	0.000552392
0.035	0.000620354
0.036	0.000694408
0.037	0.000774908
0.038	0.000862218
0.039	0.000956714
0.04	0.00105878
0.041	0.00116881
0.042	0.00128722
0.043	0.00141441
0.044	0.00155081
0.045	0.00169686
0.046	0.00185301
0.047	0.00201971
0.048	0.00219742
0.049	0.00238664
0.05	0.00258784
0.051	0.00280152
0.052	0.0030282
0.053	0.00326839
0.054	0.00352261
0.055	0.00379142
0.056	0.00407536
0.057	0.00437499
0.058	0.00469088
0.059	0.00502363
0.06	0.00537381
0.061	0.00574203
0.062	0.00612891
0.063	0.00653507
0.064	0.00696115
0.065	0.0074078
0.066	0.00787566
0.067	0.00836542
0.068	0.00887774
0.069	0.00941332
0.07	0.00997286
0.071	0.0105571
0.072	0.0111667
0.073	0.0118024
0.074	0.012465
0.075	0.0131553
0.076	0.0138739
0.077	0.0146217
0.078	0.0153994
0.079	0.0162079
0.08	0.017048
0.081	0.0179205
0.082	0.0188262
0.083	0.019766
0.084	0.0207407
0.085	0.0217513
0.086	0.0227985
0.087	0.0238833
0.088	0.0250065
0.089	0.0261692
0.09	0.0273722
0.091	0.0286165
0.092	0.0299029
0.093	0.0312326
0.094	0.0326063
0.095	0.0340253
0.096	0.0354903
0.097	0.0370025
0.098	0.0385629
0.099	0.0401725
0.1	0.0418324
0.101	0.0435424
0.102	0.0453061
0.103	0.0471231
0.104	0.0489946
0.105	0.0509222
0.106	0.0529063
0.107	0.0549483
0.108	0.0570494
0.109	0.0592108
0.11	0.0614336
0.111	0.063719
0.112	0.0660683
0.113	0.0684838
0.114	0.0709645
0.115	0.0735126
0.116	0.0761295
0.117	0.0788165
0.118	0.0815748
0.119	0.0844057
0.12	0.0873106
0.121	0.0902909
0.122	0.0933495
0.123	0.0964848
0.124	0.0996991
0.125	0.102994
0.126	0.106371
0.127	0.109832
0.128	0.113378
0.129	0.11701
0.13	0.12073
0.131	0.12454
0.132	0.12844
0.133	0.132433
0.134	0.136519
0.135	0.140774
0.136	0.14506
0.137	0.149438
0.138	0.153919
0.139	0.158501
0.14	0.163187
0.141	0.167979
0.142	0.172877
0.143	0.177883
0.144	0.183
0.145	0.188301
0.146	0.19365
0.147	0.199111
0.148	0.204688
0.149	0.210391
0.15	0.216207
0.151	0.222147
0.152	0.228212
0.153	0.234403
0.154	0.240724
0.155	0.247175
0.156	0.253758
0.157	0.260478
0.158	0.267332
0.159	0.274325
0.16	0.281458
0.161	0.288734
0.162	0.296151
0.163	0.303722
0.164	0.31144
0.165	0.317191
0.166	0.324856
0.167	0.332872
0.168	0.341123
0.169	0.349547
0.17	0.358134
0.171	0.366886
0.172	0.375808
0.173	0.384899
0.174	0.394162
0.175	0.403668
0.176	0.41329
0.177	0.423086
0.178	0.433062
0.179	0.443223
0.18	0.453572
0.181	0.464111
0.182	0.474844
0.183	0.485774
0.184	0.496902
0.185	0.508234
0.186	0.519771
0.187	0.531517
0.188	0.543476
0.189	0.55565
0.19	0.568044
0.191	0.580661
0.192	0.593504
0.193	0.606574
0.194	0.619875
0.195	0.633418
0.196	0.647205
0.197	0.66124
0.198	0.675532
0.199	0.690077
0.2	0.70488
0.201	0.719948
0.202	0.735285
0.203	0.750898
0.204	0.766792
0.205	0.782972
0.206	0.799444
0.207	0.816215
0.208	0.833291
0.209	0.850678
0.21	0.868384
0.211	0.886407
0.212	0.904756
0.213	0.923468
0.214	0.942536
0.215	0.961945
0.216	0.981715
0.217	1.00187
0.218	1.02242
0.219	1.04338
0.22	1.06475
0.221	1.08655
0.222	1.10879
0.223	1.1315
0.224	1.15469
0.225	1.17839
0.226	1.2026
0.227	1.22736
0.228	1.25268
0.229	1.27858
0.23	1.30509
0.231	1.33223
0.232	1.36002
0.233	1.38867
0.234	1.41787
0.235	1.44798
0.236	1.47897
0.237	1.51093
0.238	1.5439
0.239	1.57798
0.24	1.61323
0.241	1.64978
0.242	1.68764
0.243	1.72713
0.244	1.76836
0.245	1.81154
0.246	1.85693
0.247	1.90484
0.248	1.9557
0.249	2.01067
0.25	2.0691
0.251	2.13237
0.252	2.20202
0.253	2.27906
0.254	2.36567
0.255	2.46399
0.256	2.5754
0.257	2.71226
0.258	2.86638
0.259	3.04571
0.26	3.25404
0.261	3.49359
0.262	3.76282
0.263	4.05504
0.264	4.36594
0.265	4.68513
0.266	5.00269
0.267	5.31427
0.268	5.62015
0.269	5.92156
0.27	6.21277
0.271	6.49577
0.272	6.77091
0.273	7.03776
0.274	7.29559
0.275	7.53716
0.276	7.77569
0.277	8.00775
0.278	8.23321
0.279	8.44843
0.28	8.66172
0.281	8.86423
0.282	9.06302
0.283	9.2562
0.284	9.4442
0.285	9.62663
0.286	9.80379
0.287	9.97676
0.288	10.144
0.289	10.3064
0.29	10.4616
0.291	10.6105
0.292	10.7581
0.293	10.9025
0.294	11.0435
0.295	11.1825
0.296	11.3172
0.297	11.449
0.298	11.576
0.299	11.6987
0.3	11.817


==> Data/LShape_phiEst_eps20_gridNEU/CrackEnergy_Step3.dat <==
0	4.04563e-28
0.001	5.60351e-11
0.002	6.47728e-09
0.003	3.30486e-08
0.004	1.04491e-07
0.005	2.55105e-07
0.006	5.28986e-07
0.007	9.80016e-07
0.008	1.67187e-06
0.009	2.67804e-06
0.01	4.08181e-06
0.011	5.97626e-06
0.012	8.46431e-06
0.013	1.16587e-05
0.014	1.56819e-05
0.015	2.06663e-05
0.016	2.67541e-05
0.017	3.40972e-05
0.018	4.28577e-05
0.019	5.32071e-05
0.02	6.52015e-05
0.021	7.94078e-05
0.022	9.56527e-05
0.023	0.000114272
0.024	0.000135486
0.025	0.000159527
0.026	0.000186635
0.027	0.000217061
0.028	0.000251065
0.029	0.000288918
0.03	0.000330901
0.031	0.000377304
0.032	0.000428427
0.033	0.000484581
0.034	0.000546087
0.035	0.000613274
0.036	0.000686484
0.037	0.000766066
0.038	0.000852381
0.039	0.0009458
0.04	0.0010467
0.041	0.00115548
0.042	0.00127254
0.043	0.00139828
0.044	0.00153313
0.045	0.00167752
0.046	0.00183189
0.047	0.00199669
0.048	0.00217239
0.049	0.00235945
0.05	0.00255836
0.051	0.00276962
0.052	0.00299372
0.053	0.00323118
0.054	0.00348252
0.055	0.00374827
0.056	0.00402899
0.057	0.00432522
0.058	0.00463753
0.059	0.0049665
0.06	0.00531271
0.061	0.00567676
0.062	0.00605925
0.063	0.00646081
0.064	0.00688207
0.065	0.00732371
0.066	0.00778628
0.067	0.0082705
0.068	0.00877704
0.069	0.00930657
0.07	0.00985979
0.071	0.0104374
0.072	0.0110401
0.073	0.0116687
0.074	0.0123238
0.075	0.0130063
0.076	0.0137168
0.077	0.0144562
0.078	0.0152252
0.079	0.0160246
0.08	0.0168552
0.081	0.0177179
0.082	0.0186134
0.083	0.0195427
0.084	0.0205065
0.085	0.0215057
0.086	0.0225411
0.087	0.0236138
0.088	0.0247245
0.089	0.0258741
0.09	0.0270637
0.091	0.028294
0.092	0.0295661
0.093	0.0308809
0.094	0.0322393
0.095	0.0336424
0.096	0.0350912
0.097	0.0365865
0.098	0.0381295
0.099	0.0397212
0.1	0.0413626
0.101	0.0430548
0.102	0.0447988
0.103	0.0465955
0.104	0.0484463
0.105	0.0503522
0.106	0.0523144
0.107	0.0543338
0.108	0.0564117
0.109	0.0585492
0.11	0.0607475
0.111	0.0630073
0.112	0.0653307
0.113	0.0677184
0.114	0.0701717
0.115	0.0726918
0.116	0.0752799
0.117	0.0779374
0.118	0.0806654
0.119	0.0834652
0.12	0.0863383
0.121	0.0892858
0.122	0.0923091
0.123	0.0954107
0.124	0.0985897
0.125	0.101849
0.126	0.105189
0.127	0.108612
0.128	0.112119
0.129	0.115711
0.13	0.119391
0.131	0.123159
0.132	0.127016
0.133	0.130966
0.134	0.135008
0.135	0.139209
0.136	0.143448
0.137	0.147781
0.138	0.152213
0.139	0.156746
0.14	0.161381
0.141	0.166121
0.142	0.170966
0.143	0.175918
0.144	0.18098
0.145	0.186234
0.146	0.191525
0.147	0.196969
0.148	0.202492
0.149	0.20813
0.15	0.213887
0.151	0.219765
0.152	0.225767
0.153	0.231898
0.154	0.238154
0.155	0.244538
0.156	0.251053
0.157	0.257702
0.158	0.264486
0.159	0.271404
0.16	0.278464
0.161	0.285665
0.162	0.29301
0.163	0.300501
0.164	0.308141
0.165	0.315932
0.166	0.323873
0.167	0.33197
0.168	0.340223
0.169	0.348634
0.17	0.357208
0.171	0.365946
0.172	0.374849
0.173	0.383923
0.174	0.393167
0.175	0.402585
0.176	0.41218
0.177	0.421952
0.178	0.43191
0.179	0.442054
0.18	0.452383
0.181	0.462902
0.182	0.473616
0.183	0.484525
0.184	0.495635
0.185	0.506936
0.186	0.518452
0.187	0.530181
0.188	0.542123
0.189	0.554291
0.19	0.566668
0.191	0.579274
0.192	0.592105
0.193	0.605165
0.194	0.618459
0.195	0.631994
0.196	0.645757
0.197	0.659779
0.198	0.674053
0.199	0.688583
0.2	0.703374
0.201	0.718431
0.202	0.733759
0.203	0.749365
0.204	0.765252
0.205	0.781428
0.206	0.797897
0.207	0.814665
0.208	0.831744
0.209	0.849134
0.21	0.866847
0.211	0.884886
0.212	0.903257
0.213	0.921971
0.214	0.941047
0.215	0.960512
0.216	0.980333
0.217	1.00054
0.218	1.02114
0.219	1.04214
0.22	1.06356
0.221	1.08542
0.222	1.10773
0.223	1.1305
0.224	1.15377
0.225	1.17753
0.226	1.20182
0.227	1.22664
0.228	1.25202
0.229	1.278
0.23	1.30462
0.231	1.33191
0.232	1.3599
0.233	1.38865
0.234	1.41816
0.235	1.44853
0.236	1.47982
0.237	1.51208
0.238	1.54537
0.239	1.57976
0.24	1.61543
0.241	1.65247
0.242	1.69101
0.243	1.73127
0.244	1.77339
0.245	1.81758
0.246	1.86417
0.247	1.91354
0.248	1.96624
0.249	2.02319
0.25	2.08448
0.251	2.15166
0.252	2.22629
0.253	2.30963
0.254	2.40384
0.255	2.51121
0.256	2.63499
0.257	2.778
0.258	2.94609
0.259	3.14352
0.26	3.37231
0.261	3.63057
0.262	3.91501
0.263	4.21685
0.264	4.52596
0.265	4.83308
0.266	5.14136
0.267	5.44165
0.268	5.73844
0.269	6.03282
0.27	6.31944
0.271	6.59391
0.272	6.86297
0.273	7.1212
0.274	7.37484
0.275	7.61666
0.276	7.85464
0.277	8.07806
0.278	8.30154
0.279	8.51257
0.28	8.72258
0.281	8.9196
0.282	9.11621
0.283	9.30204
0.284	9.48794
0.285	9.66633
0.286	9.84091
0.287	10.0081
0.288	10.1721
0.289	10.3297
0.29	10.4842
0.291	10.632
0.292	10.7783
0.293	10.9185
0.294	11.057
0.295	11.1889
0.296	11.3201
0.297	11.4444
0.298	11.5687
0.299	11.6862
0.3	11.8032


==> Data/LShape_phiEst_eps20_gridNEU/CrackEnergy_Step4.dat <==
0	6.94904e-28
0.001	3.70762e-11
0.002	6.40945e-09
0.003	3.25618e-08
0.004	1.03403e-07
0.005	2.52448e-07
0.006	5.23477e-07
0.007	9.69809e-07
0.008	1.65446e-06
0.009	2.65015e-06
0.01	4.0393e-06
0.011	5.91402e-06
0.012	8.37616e-06
0.013	1.15373e-05
0.014	1.55186e-05
0.015	2.04511e-05
0.016	2.64755e-05
0.017	3.37422e-05
0.018	4.24114e-05
0.019	5.26531e-05
0.02	6.45322e-05
0.021	7.85402e-05
0.022	9.44627e-05
0.023	0.000113088
0.024	0.00013388
0.025	0.000157875
0.026	0.000184702
0.027	0.000214812
0.028	0.000248464
0.029	0.000285925
0.03	0.000327474
0.031	0.000373396
0.032	0.00042399
0.033	0.000479563
0.034	0.000540432
0.035	0.000606924
0.036	0.000679375
0.037	0.000758134
0.038	0.000843556
0.039	0.000936008
0.04	0.00103587
0.041	0.00114352
0.042	0.00125936
0.043	0.00138381
0.044	0.00151726
0.045	0.00166016
0.046	0.00181293
0.047	0.00197603
0.048	0.00214991
0.049	0.00233506
0.05	0.00253192
0.051	0.00274099
0.052	0.00296278
0.053	0.00319778
0.054	0.00344653
0.055	0.00370954
0.056	0.00398736
0.057	0.00428054
0.058	0.00458963
0.059	0.00491521
0.06	0.00525785
0.061	0.00561815
0.062	0.0059967
0.063	0.00639413
0.064	0.00681104
0.065	0.00724808
0.066	0.00770589
0.067	0.00818512
0.068	0.00868644
0.069	0.00921051
0.07	0.00975804
0.071	0.0103297
0.072	0.0109262
0.073	0.0115483
0.074	0.0121967
0.075	0.0128721
0.076	0.0135754
0.077	0.0143071
0.078	0.0150682
0.079	0.0158594
0.08	0.0166815
0.081	0.0175353
0.082	0.0184217
0.083	0.0193414
0.084	0.0202953
0.085	0.0212842
0.086	0.0223091
0.087	0.0233707
0.088	0.02447
0.089	0.0256078
0.09	0.0267852
0.091	0.0280029
0.092	0.029262
0.093	0.0305633
0.094	0.0319078
0.095	0.0332966
0.096	0.0347305
0.097	0.0362106
0.098	0.0377378
0.099	0.0393132
0.1	0.0409378
0.101	0.0426139
0.102	0.0443402
0.103	0.0461188
0.104	0.0479508
0.105	0.0498376
0.106	0.0517798
0.107	0.0537787
0.108	0.0558355
0.109	0.0579513
0.11	0.0601273
0.111	0.0623646
0.112	0.0646644
0.113	0.0670291
0.114	0.0694576
0.115	0.0719509
0.116	0.0745128
0.117	0.0771435
0.118	0.0798439
0.119	0.0826154
0.12	0.0854594
0.121	0.0883772
0.122	0.09137
0.123	0.0944392
0.124	0.0975859
0.125	0.100814
0.126	0.104121
0.127	0.107509
0.128	0.110981
0.129	0.114535
0.13	0.118176
0.131	0.121906
0.132	0.125725
0.133	0.129636
0.134	0.133637
0.135	0.137743
0.136	0.141934
0.137	0.146222
0.138	0.150608
0.139	0.155093
0.14	0.15968
0.141	0.16437
0.142	0.169165
0.143	0.174066
0.144	0.179075
0.145	0.184201
0.146	0.189432
0.147	0.194785
0.148	0.200244
0.149	0.20582
0.15	0.211514
0.151	0.217328
0.152	0.223265
0.153	0.229318
0.154	0.235501
0.155	0.241814
0.156	0.248258
0.157	0.254833
0.158	0.261543
0.159	0.268401
0.16	0.275386
0.161	0.282508
0.162	0.289773
0.163	0.297183
0.164	0.304738
0.165	0.31243
0.166	0.320281
0.167	0.328286
0.168	0.336448
0.169	0.344787
0.17	0.353269
0.171	0.361912
0.172	0.370719
0.173	0.379694
0.174	0.388838
0.175	0.398159
0.176	0.407651
0.177	0.417322
0.178	0.427169
0.179	0.437202
0.18	0.447418
0.181	0.457821
0.182	0.468419
0.183	0.479211
0.184	0.490201
0.185	0.50143
0.186	0.512829
0.187	0.524547
0.188	0.53638
0.189	0.548413
0.19	0.560661
0.191	0.573135
0.192	0.58583
0.193	0.598759
0.194	0.611914
0.195	0.625304
0.196	0.638935
0.197	0.652811
0.198	0.66694
0.199	0.681336
0.2	0.695979
0.201	0.710867
0.202	0.726033
0.203	0.741507
0.204	0.757236
0.205	0.77324
0.206	0.789542
0.207	0.806138
0.208	0.82304
0.209	0.840247
0.21	0.857776
0.211	0.875716
0.212	0.89392
0.213	0.912465
0.214	0.931351
0.215	0.950606
0.216	0.970215
0.217	0.990778
0.218	1.01128
0.219	1.03209
0.22	1.05331
0.221	1.07496
0.222	1.09706
0.223	1.11967
0.224	1.14271
0.225	1.16628
0.226	1.19034
0.227	1.215
0.228	1.24018
0.229	1.26596
0.23	1.29234
0.231	1.31939
0.232	1.34712
0.233	1.37636
0.234	1.40578
0.235	1.44047
0.236	1.47266
0.237	1.50781
0.238	1.54196
0.239	1.57685
0.24	1.61287
0.241	1.6503
0.242	1.68914
0.243	1.72965
0.244	1.77201
0.245	1.81653
0.246	1.86348
0.247	1.9133
0.248	1.96652
0.249	2.02387
0.25	2.08595
0.251	2.15383
0.252	2.22954
0.253	2.31422
0.254	2.41017
0.255	2.51901
0.256	2.64542
0.257	2.79304
0.258	2.96588
0.259	3.16739
0.26	3.40135
0.261	3.66454
0.262	3.9516
0.263	4.25256
0.264	4.56221
0.265	4.86979
0.266	5.17709
0.267	5.47789
0.268	5.77377
0.269	6.0596
0.27	6.34113
0.271	6.61133
0.272	6.87751
0.273	7.13097
0.274	7.38166
0.275	7.6201
0.276	7.85574
0.277	8.0743
0.278	8.29601
0.279	8.50647
0.28	8.7148
0.281	8.91251
0.282	9.10811
0.283	9.2913
0.284	9.47558
0.285	9.6502
0.286	9.82359
0.287	9.98998
0.288	10.1533
0.289	10.3098
0.29	10.4638
0.291	10.6077
0.292	10.7534
0.293	10.8936
0.294	11.0312
0.295	11.1592
0.296	11.2892
0.297	11.4126
0.298	11.5361
0.299	11.6532
0.3	11.7703


==> Data/LShape_phiEst_eps20_gridNEU/CrackEnergy_Step5.dat <==
0	8.90874e-28
0.001	3.79585e-11
0.002	6.38463e-09
0.003	3.24248e-08
0.004	1.02934e-07
0.005	2.51304e-07
0.006	5.21104e-07
0.007	9.65413e-07
0.008	1.64696e-06
0.009	2.63814e-06
0.01	4.02099e-06
0.011	5.88722e-06
0.012	8.3382e-06
0.013	1.1485e-05
0.014	1.54482e-05
0.015	2.03584e-05
0.016	2.63555e-05
0.017	3.35893e-05
0.018	4.22192e-05
0.019	5.24145e-05
0.02	6.42418e-05
0.021	7.82263e-05
0.022	9.42295e-05
0.023	0.000112572
0.024	0.00013347
0.025	0.000157154
0.026	0.000183858
0.027	0.000213831
0.028	0.00024733
0.029	0.00028462
0.03	0.000325978
0.031	0.000371691
0.032	0.000422054
0.033	0.000477374
0.034	0.000537965
0.035	0.000604153
0.036	0.000676274
0.037	0.000754673
0.038	0.000839706
0.039	0.000931736
0.04	0.00103114
0.041	0.0011383
0.042	0.00125362
0.043	0.00137749
0.044	0.00151034
0.045	0.00165258
0.046	0.00180466
0.047	0.00196701
0.048	0.0021401
0.049	0.00232439
0.05	0.00252035
0.051	0.00272846
0.052	0.00294924
0.053	0.00318317
0.054	0.00343078
0.055	0.00369259
0.056	0.00396914
0.057	0.00426098
0.058	0.00456865
0.059	0.00489281
0.06	0.00523389
0.061	0.00559255
0.062	0.00596938
0.063	0.006365
0.064	0.00678002
0.065	0.00721507
0.066	0.0076708
0.067	0.00814785
0.068	0.00864689
0.069	0.00916859
0.07	0.00971362
0.071	0.0102827
0.072	0.0108765
0.073	0.0114958
0.074	0.0121412
0.075	0.0128136
0.076	0.0135136
0.077	0.014242
0.078	0.0149997
0.079	0.0157873
0.08	0.0166057
0.081	0.0174556
0.082	0.0183379
0.083	0.0192535
0.084	0.020203
0.085	0.0211875
0.086	0.0222077
0.087	0.0232645
0.088	0.0243588
0.089	0.0254916
0.09	0.0266636
0.091	0.0278758
0.092	0.0291291
0.093	0.0304246
0.094	0.031763
0.095	0.0331455
0.096	0.0345729
0.097	0.0360463
0.098	0.0375666
0.099	0.0391349
0.1	0.0407522
0.101	0.0424171
0.102	0.0441352
0.103	0.0459056
0.104	0.0477292
0.105	0.049607
0.106	0.0515402
0.107	0.0535299
0.108	0.0555772
0.109	0.0576834
0.11	0.0598494
0.111	0.0620767
0.112	0.0643659
0.113	0.0667188
0.114	0.0691362
0.115	0.0716191
0.116	0.0741692
0.117	0.0767879
0.118	0.079476
0.119	0.0822344
0.12	0.0850653
0.121	0.0879729
0.122	0.0909523
0.123	0.0940071
0.124	0.0971397
0.125	0.100351
0.126	0.103643
0.127	0.107016
0.128	0.110472
0.129	0.114013
0.13	0.117639
0.131	0.121351
0.132	0.125153
0.133	0.129045
0.134	0.133029
0.135	0.137119
0.136	0.141292
0.137	0.145559
0.138	0.149925
0.139	0.154391
0.14	0.158957
0.141	0.163641
0.142	0.168416
0.143	0.173302
0.144	0.17829
0.145	0.183386
0.146	0.188594
0.147	0.193911
0.148	0.199345
0.149	0.204896
0.15	0.210564
0.151	0.216349
0.152	0.222259
0.153	0.228292
0.154	0.234451
0.155	0.240737
0.156	0.247153
0.157	0.253705
0.158	0.260386
0.159	0.267198
0.16	0.274149
0.161	0.281237
0.162	0.28847
0.163	0.295848
0.164	0.30337
0.165	0.311037
0.166	0.318857
0.167	0.326828
0.168	0.334955
0.169	0.343238
0.17	0.35168
0.171	0.360284
0.172	0.369052
0.173	0.377987
0.174	0.38709
0.175	0.396369
0.176	0.405818
0.177	0.415445
0.178	0.425251
0.179	0.435237
0.18	0.445411
0.181	0.45577
0.182	0.46632
0.183	0.477065
0.184	0.488006
0.185	0.499145
0.186	0.51049
0.187	0.521942
0.188	0.533688
0.189	0.545658
0.19	0.557844
0.191	0.57025
0.192	0.582882
0.193	0.595797
0.194	0.608895
0.195	0.622225
0.196	0.635793
0.197	0.649603
0.198	0.663661
0.199	0.677968
0.2	0.692537
0.201	0.707364
0.202	0.722463
0.203	0.737822
0.204	0.75347
0.205	0.769407
0.206	0.785631
0.207	0.802154
0.208	0.818977
0.209	0.836107
0.21	0.853556
0.211	0.871416
0.212	0.889539
0.213	0.90799
0.214	0.926788
0.215	0.945926
0.216	0.965441
0.217	0.985164
0.218	1.00542
0.219	1.0261
0.22	1.0472
0.221	1.06872
0.222	1.09069
0.223	1.11312
0.224	1.13604
0.225	1.15943
0.226	1.18336
0.227	1.20778
0.228	1.23281
0.229	1.2584
0.23	1.28465
0.231	1.31163
0.232	1.33923
0.233	1.36757
0.234	1.39665
0.235	1.42979
0.236	1.4614
0.237	1.49378
0.238	1.52692
0.239	1.56109
0.24	1.59645
0.241	1.63316
0.242	1.67133
0.243	1.7111
0.244	1.7527
0.245	1.7964
0.246	1.84243
0.247	1.89125
0.248	1.9432
0.249	1.99902
0.25	2.05938
0.251	2.12531
0.252	2.19837
0.253	2.27962
0.254	2.37152
0.255	2.47549
0.256	2.59613
0.257	2.73571
0.258	2.89994
0.259	3.09128
0.26	3.31534
0.261	3.5771
0.262	3.86198
0.263	4.15664
0.264	4.46337
0.265	4.77019
0.266	5.07788
0.267	5.38226
0.268	5.68246
0.269	5.97373
0.27	6.2595
0.271	6.53317
0.272	6.80357
0.273	7.06122
0.274	7.3171
0.275	7.56249
0.276	7.80239
0.277	8.02587
0.278	8.25154
0.279	8.46032
0.28	8.67101
0.281	8.86901
0.282	9.06836
0.283	9.25037
0.284	9.43666
0.285	9.61216
0.286	9.78752
0.287	9.95512
0.288	10.1215
0.289	10.2788
0.29	10.4352
0.291	10.5838
0.292	10.7311
0.293	10.8724
0.294	11.0116
0.295	11.142
0.296	11.2727
0.297	11.3973
0.298	11.5223
0.299	11.6411
0.3	11.7597


==> Data/LShape_phiEst_eps20_gridNEU/StressY_Step0.dat <==
0	0
0.001	0.648512
0.002	1.29703
0.003	1.9456
0.004	2.59423
0.005	3.24297
0.006	3.89184
0.007	4.54087
0.008	5.1901
0.009	5.83956
0.01	6.48927
0.011	7.13927
0.012	7.78958
0.013	8.44025
0.014	9.09129
0.015	9.74274
0.016	10.3946
0.017	11.047
0.018	11.6999
0.019	12.3533
0.02	13.0072
0.021	13.6618
0.022	14.317
0.023	14.9728
0.024	15.6293
0.025	16.2866
0.026	16.9446
0.027	17.6033
0.028	18.2629
0.029	18.9233
0.03	19.5846
0.031	20.2468
0.032	20.91
0.033	21.5741
0.034	22.2391
0.035	22.9053
0.036	23.5724
0.037	24.2407
0.038	24.91
0.039	25.5806
0.04	26.2523
0.041	26.9252
0.042	27.5993
0.043	28.2748
0.044	28.9515
0.045	29.6295
0.046	30.309
0.047	30.9898
0.048	31.672
0.049	32.3557
0.05	33.0409
0.051	33.7276
0.052	34.4159
0.053	35.1057
0.054	35.7971
0.055	36.4902
0.056	37.185
0.057	37.8815
0.058	38.5796
0.059	39.2796
0.06	39.9814
0.061	40.6849
0.062	41.3904
0.063	42.0977
0.064	42.807
0.065	43.5181
0.066	44.2313
0.067	44.9465
0.068	45.6637
0.069	46.383
0.07	47.1044
0.071	47.828
0.072	48.5537
0.073	49.2816
0.074	50.0117
0.075	50.744
0.076	51.4787
0.077	52.2157
0.078	52.955
0.079	53.6967
0.08	54.4408
0.081	55.1874
0.082	55.9364
0.083	56.6879
0.084	57.442
0.085	58.1986
0.086	58.9578
0.087	59.7196
0.088	60.4841
0.089	61.2512
0.09	62.0211
0.091	62.7937
0.092	63.5691
0.093	64.3472
0.094	65.1283
0.095	65.9121
0.096	66.6989
0.097	67.4886
0.098	68.2812
0.099	69.0768
0.1	69.8754
0.101	70.6771
0.102	71.4818
0.103	72.2896
0.104	73.1006
0.105	73.9147
0.106	74.732
0.107	75.5525
0.108	76.3762
0.109	77.2033
0.11	78.0336
0.111	78.8672
0.112	79.7042
0.113	80.5446
0.114	81.3884
0.115	82.2356
0.116	83.0863
0.117	83.9405
0.118	84.7982
0.119	85.6594
0.12	86.5243
0.121	87.3927
0.122	88.2648
0.123	89.1405
0.124	90.0199
0.125	90.903
0.126	91.7898
0.127	92.6804
0.128	93.5748
0.129	94.473
0.13	95.375
0.131	96.2808
0.132	97.1906
0.133	98.1043
0.134	99.0218
0.135	99.9434
0.136	100.869
0.137	101.798
0.138	102.732
0.139	103.67
0.14	104.611
0.141	105.557
0.142	106.507
0.143	107.461
0.144	108.419
0.145	109.381
0.146	110.347
0.147	111.318
0.148	112.293
0.149	113.272
0.15	114.255
0.151	115.243
0.152	116.235
0.153	117.231
0.154	118.231
0.155	119.236
0.156	120.245
0.157	121.258
0.158	122.276
0.159	123.298
0.16	124.325
0.161	125.356
0.162	126.391
0.163	127.431
0.164	128.475
0.165	129.523
0.166	130.576
0.167	131.633
0.168	132.695
0.169	133.761
0.17	134.832
0.171	135.907
0.172	136.986
0.173	138.07
0.174	139.158
0.175	140.25
0.176	141.347
0.177	142.448
0.178	143.553
0.179	144.663
0.18	145.777
0.181	146.895
0.182	148.018
0.183	149.144
0.184	150.275
0.185	151.41
0.186	152.549
0.187	153.693
0.188	154.84
0.189	155.991
0.19	157.146
0.191	158.306
0.192	159.469
0.193	160.635
0.194	161.806
0.195	162.98
0.196	164.157
0.197	165.339
0.198	166.523
0.199	167.711
0.2	168.902
0.201	170.097
0.202	171.294
0.203	172.494
0.204	173.698
0.205	174.903
0.206	176.112
0.207	177.323
0.208	178.536
0.209	179.751
0.21	180.968
0.211	182.186
0.212	183.407
0.213	184.628
0.214	185.851
0.215	187.075
0.216	188.299
0.217	189.524
0.218	190.749
0.219	191.973
0.22	193.197
0.221	194.42
0.222	195.642
0.223	196.862
0.224	198.08
0.225	199.295
0.226	200.508
0.227	201.716
0.228	202.921
0.229	204.121
0.23	205.315
0.231	206.503
0.232	207.685
0.233	208.858
0.234	210.023
0.235	211.178
0.236	212.323
0.237	213.455
0.238	214.574
0.239	215.678
0.24	216.767
0.241	217.837
0.242	218.887
0.243	219.915
0.244	220.919
0.245	221.895
0.246	222.842
0.247	223.755
0.248	224.63
0.249	225.464
0.25	226.252
0.251	226.988
0.252	227.664
0.253	228.275
0.254	228.81
0.255	229.259
0.256	229.607
0.257	229.837
0.258	229.928
0.259	229.862
0.26	229.679
0.261	229.38
0.262	228.946
0.263	228.357
0.264	227.584
0.265	226.593
0.266	225.34
0.267	223.775
0.268	221.843
0.269	219.481
0.27	216.627
0.271	213.237
0.272	209.317
0.273	204.941
0.274	200.25
0.275	195.407
0.276	190.542
0.277	185.783
0.278	181.257
0.279	177.059
0.28	173.168
0.281	169.455
0.282	165.789
0.283	162.19
0.284	158.763
0.285	155.576
0.286	152.628
0.287	149.805
0.288	147.036
0.289	144.31
0.29	141.66
0.291	139.148
0.292	136.796
0.293	134.567
0.294	132.403
0.295	130.276
0.296	128.176
0.297	126.111
0.298	124.105
0.299	122.178
0.3	120.299


==> Data/LShape_phiEst_eps20_gridNEU/StressY_Step1.dat <==
0	0
0.001	0.647636
0.002	1.29527
0.003	1.94297
0.004	2.59072
0.005	3.23858
0.006	3.88657
0.007	4.53472
0.008	5.18306
0.009	5.83162
0.01	6.48043
0.011	7.12953
0.012	7.77894
0.013	8.42869
0.014	9.07881
0.015	9.72934
0.016	10.3803
0.017	11.0317
0.018	11.6836
0.019	12.3361
0.02	12.9891
0.021	13.6427
0.022	14.2969
0.023	14.9518
0.024	15.6073
0.025	16.2635
0.026	16.9204
0.027	17.5782
0.028	18.2367
0.029	18.896
0.03	19.5562
0.031	20.2173
0.032	20.8793
0.033	21.5423
0.034	22.2062
0.035	22.8711
0.036	23.5371
0.037	24.2041
0.038	24.8723
0.039	25.5416
0.04	26.212
0.041	26.8836
0.042	27.5564
0.043	28.2305
0.044	28.9059
0.045	29.5826
0.046	30.2606
0.047	30.94
0.048	31.6207
0.049	32.303
0.05	32.9866
0.051	33.6718
0.052	34.3585
0.053	35.0468
0.054	35.7366
0.055	36.428
0.056	37.1211
0.057	37.8159
0.058	38.5123
0.059	39.2105
0.06	39.9105
0.061	40.6122
0.062	41.3158
0.063	42.0212
0.064	42.7285
0.065	43.4378
0.066	44.1489
0.067	44.8621
0.068	45.5772
0.069	46.2944
0.07	47.0137
0.071	47.735
0.072	48.4585
0.073	49.1841
0.074	49.9119
0.075	50.642
0.076	51.3742
0.077	52.1088
0.078	52.8456
0.079	53.5848
0.08	54.3264
0.081	55.0703
0.082	55.8167
0.083	56.5655
0.084	57.3168
0.085	58.0706
0.086	58.827
0.087	59.5859
0.088	60.3475
0.089	61.1117
0.09	61.8785
0.091	62.648
0.092	63.4203
0.093	64.1952
0.094	64.973
0.095	65.7536
0.096	66.537
0.097	67.3233
0.098	68.1124
0.099	68.9045
0.1	69.6996
0.101	70.4976
0.102	71.2986
0.103	72.1027
0.104	72.9098
0.105	73.7201
0.106	74.5334
0.107	75.3499
0.108	76.1696
0.109	76.9925
0.11	77.8186
0.111	78.648
0.112	79.4806
0.113	80.3166
0.114	81.1559
0.115	81.9986
0.116	82.8447
0.117	83.6942
0.118	84.5472
0.119	85.4036
0.12	86.2635
0.121	87.127
0.122	87.994
0.123	88.8646
0.124	89.7388
0.125	90.6166
0.126	91.498
0.127	92.3815
0.128	93.2698
0.129	94.1623
0.13	95.0585
0.131	95.9586
0.132	96.8624
0.133	97.7701
0.134	98.6816
0.135	99.5969
0.136	100.516
0.137	101.439
0.138	102.366
0.139	103.297
0.14	104.232
0.141	105.171
0.142	106.114
0.143	107.061
0.144	108.012
0.145	108.967
0.146	109.926
0.147	110.89
0.148	111.857
0.149	112.828
0.15	113.804
0.151	114.784
0.152	115.768
0.153	116.756
0.154	117.748
0.155	118.744
0.156	119.745
0.157	120.75
0.158	121.759
0.159	122.773
0.16	123.79
0.161	124.809
0.162	125.833
0.163	126.864
0.164	127.898
0.165	128.606
0.166	129.589
0.167	130.63
0.168	131.678
0.169	132.731
0.17	133.787
0.171	134.848
0.172	135.913
0.173	136.983
0.174	138.056
0.175	139.134
0.176	140.216
0.177	141.302
0.178	142.392
0.179	143.485
0.18	144.583
0.181	145.685
0.182	146.792
0.183	147.898
0.184	149.01
0.185	150.127
0.186	151.248
0.187	152.373
0.188	153.502
0.189	154.635
0.19	155.772
0.191	156.908
0.192	158.047
0.193	159.193
0.194	160.344
0.195	161.497
0.196	162.654
0.197	163.814
0.198	164.977
0.199	166.143
0.2	167.312
0.201	168.484
0.202	169.658
0.203	170.835
0.204	172.013
0.205	173.192
0.206	174.374
0.207	175.559
0.208	176.745
0.209	177.933
0.21	179.122
0.211	180.31
0.212	181.498
0.213	182.688
0.214	183.881
0.215	185.073
0.216	186.264
0.217	187.455
0.218	188.644
0.219	189.832
0.22	191.018
0.221	192.202
0.222	193.384
0.223	194.562
0.224	195.737
0.225	196.906
0.226	198.071
0.227	199.229
0.228	200.382
0.229	201.527
0.23	202.664
0.231	203.788
0.232	204.899
0.233	206.003
0.234	207.096
0.235	208.171
0.236	209.231
0.237	210.273
0.238	211.292
0.239	212.293
0.24	213.272
0.241	214.222
0.242	215.135
0.243	216.018
0.244	216.865
0.245	217.672
0.246	218.417
0.247	219.11
0.248	219.74
0.249	220.298
0.25	220.768
0.251	221.139
0.252	221.388
0.253	221.505
0.254	221.423
0.255	221.227
0.256	220.904
0.257	220.425
0.258	219.763
0.259	216.755
0.26	215.46
0.261	213.91
0.262	211.96
0.263	209.534
0.264	206.565
0.265	203.554
0.266	199.501
0.267	194.937
0.268	190.015
0.269	185.02
0.27	180.145
0.271	175.386
0.272	170.848
0.273	167.355
0.274	163.006
0.275	159.019
0.276	155.111
0.277	151.384
0.278	147.87
0.279	144.486
0.28	141.241
0.281	138.186
0.282	135.329
0.283	132.601
0.284	129.993
0.285	127.509
0.286	125.153
0.287	122.859
0.288	120.63
0.289	118.56
0.29	116.621
0.291	114.725
0.292	112.921
0.293	111.146
0.294	109.42
0.295	107.693
0.296	106.015
0.297	104.419
0.298	102.891
0.299	101.476
0.3	100.14


==> Data/LShape_phiEst_eps20_gridNEU/StressY_Step2.dat <==
0	0
0.001	0.643688
0.002	1.28738
0.003	1.93112
0.004	2.57493
0.005	3.21884
0.006	3.86288
0.007	4.50708
0.008	5.15147
0.009	5.79608
0.01	6.44094
0.011	7.08608
0.012	7.73153
0.013	8.37732
0.014	9.02348
0.015	9.67004
0.016	10.317
0.017	10.9645
0.018	11.6124
0.019	12.2609
0.02	12.9113
0.021	13.561
0.022	14.2113
0.023	14.8622
0.024	15.5138
0.025	16.1661
0.026	16.8191
0.027	17.4729
0.028	18.1275
0.029	18.7829
0.03	19.4391
0.031	20.0962
0.032	20.7543
0.033	21.4133
0.034	22.0732
0.035	22.7342
0.036	23.3962
0.037	24.0592
0.038	24.7234
0.039	25.3886
0.04	26.0551
0.041	26.7227
0.042	27.3915
0.043	28.0615
0.044	28.7329
0.045	29.4055
0.046	30.0795
0.047	30.7548
0.048	31.4315
0.049	32.1097
0.05	32.7893
0.051	33.4704
0.052	34.153
0.053	34.8371
0.054	35.5228
0.055	36.2102
0.056	36.8991
0.057	37.5897
0.058	38.282
0.059	38.9761
0.06	39.6719
0.061	40.3694
0.062	41.0688
0.063	41.77
0.064	42.4732
0.065	43.1782
0.066	43.8851
0.067	44.594
0.068	45.3049
0.069	46.0178
0.07	46.7328
0.071	47.4499
0.072	48.1691
0.073	48.8904
0.074	49.6139
0.075	50.3396
0.076	51.0675
0.077	51.7977
0.078	52.5302
0.079	53.265
0.08	54.0021
0.081	54.7416
0.082	55.4836
0.083	56.228
0.084	56.9748
0.085	57.7242
0.086	58.4761
0.087	59.2305
0.088	59.9875
0.089	60.7472
0.09	61.5095
0.091	62.2744
0.092	63.0421
0.093	63.8125
0.094	64.5857
0.095	65.3616
0.096	66.1404
0.097	66.9221
0.098	67.7066
0.099	68.494
0.1	69.2843
0.101	70.0765
0.102	70.8726
0.103	71.6718
0.104	72.4742
0.105	73.2798
0.106	74.0884
0.107	74.9
0.108	75.7149
0.109	76.5329
0.11	77.3541
0.111	78.1785
0.112	79.0063
0.113	79.8375
0.114	80.6717
0.115	81.5094
0.116	82.3505
0.117	83.1949
0.118	84.0428
0.119	84.8942
0.12	85.749
0.121	86.6036
0.122	87.4643
0.123	88.3295
0.124	89.1983
0.125	90.0708
0.126	90.947
0.127	91.8268
0.128	92.7103
0.129	93.5974
0.13	94.4883
0.131	95.383
0.132	96.2814
0.133	97.1836
0.134	98.0896
0.135	99.026
0.136	99.9429
0.137	100.86
0.138	101.781
0.139	102.706
0.14	103.635
0.141	104.568
0.142	105.506
0.143	106.447
0.144	107.393
0.145	108.372
0.146	109.33
0.147	110.288
0.148	111.25
0.149	112.841
0.15	113.832
0.151	114.811
0.152	115.793
0.153	116.779
0.154	117.769
0.155	118.763
0.156	119.761
0.157	120.764
0.158	121.77
0.159	122.781
0.16	123.796
0.161	124.815
0.162	125.838
0.163	126.866
0.164	127.897
0.165	128.51
0.166	129.465
0.167	130.501
0.168	131.546
0.169	132.595
0.17	133.648
0.171	134.704
0.172	135.765
0.173	136.834
0.174	137.9
0.175	138.982
0.176	140.061
0.177	141.142
0.178	142.227
0.179	143.316
0.18	144.409
0.181	145.506
0.182	146.607
0.183	147.712
0.184	148.821
0.185	149.933
0.186	151.049
0.187	152.169
0.188	153.293
0.189	154.42
0.19	155.551
0.191	156.685
0.192	157.822
0.193	158.964
0.194	160.109
0.195	161.257
0.196	162.408
0.197	163.56
0.198	164.715
0.199	165.874
0.2	167.035
0.201	168.199
0.202	169.366
0.203	170.535
0.204	171.706
0.205	172.879
0.206	174.054
0.207	175.23
0.208	176.408
0.209	177.587
0.21	178.767
0.211	179.951
0.212	181.135
0.213	182.316
0.214	183.497
0.215	184.68
0.216	185.862
0.217	187.044
0.218	188.223
0.219	189.399
0.22	190.573
0.221	191.745
0.222	192.914
0.223	194.079
0.224	195.239
0.225	196.391
0.226	197.537
0.227	198.677
0.228	199.81
0.229	200.961
0.23	202.076
0.231	203.183
0.232	204.278
0.233	205.359
0.234	206.423
0.235	207.475
0.236	208.509
0.237	209.515
0.238	210.497
0.239	211.458
0.24	212.391
0.241	213.292
0.242	214.158
0.243	214.984
0.244	215.766
0.245	216.496
0.246	217.167
0.247	217.77
0.248	218.294
0.249	218.727
0.25	219.041
0.251	219.228
0.252	219.263
0.253	217.918
0.254	217.655
0.255	217.224
0.256	216.604
0.257	216.398
0.258	215.182
0.259	213.472
0.26	211.306
0.261	206.655
0.262	202.972
0.263	198.885
0.264	194.197
0.265	189.062
0.266	183.823
0.267	178.647
0.268	173.626
0.269	169.222
0.27	164.53
0.271	160.01
0.272	155.714
0.273	151.623
0.274	147.713
0.275	143.586
0.276	140.091
0.277	136.742
0.278	133.552
0.279	130.863
0.28	127.925
0.281	125.108
0.282	122.434
0.283	119.857
0.284	117.407
0.285	115.063
0.286	112.822
0.287	110.651
0.288	108.592
0.289	106.643
0.29	104.777
0.291	102.959
0.292	101.249
0.293	99.5754
0.294	97.9481
0.295	96.3556
0.296	94.8368
0.297	93.3879
0.298	91.9913
0.299	90.6755
0.3	89.4174


==> Data/LShape_phiEst_eps20_gridNEU/StressY_Step3.dat <==
0	0
0.001	0.641563
0.002	1.28313
0.003	1.92475
0.004	2.56643
0.005	3.20821
0.006	3.85012
0.007	4.49219
0.008	5.13445
0.009	5.77693
0.01	6.41966
0.011	7.06266
0.012	7.70598
0.013	8.34963
0.014	8.99365
0.015	9.63807
0.016	10.2829
0.017	10.9282
0.018	11.574
0.019	12.2203
0.02	12.867
0.021	13.5144
0.022	14.1624
0.023	14.8111
0.024	15.4604
0.025	16.1105
0.026	16.7612
0.027	17.4127
0.028	18.065
0.029	18.7182
0.03	19.3721
0.031	20.027
0.032	20.6827
0.033	21.3394
0.034	21.997
0.035	22.6557
0.036	23.3153
0.037	23.976
0.038	24.6378
0.039	25.3008
0.04	25.9648
0.041	26.6301
0.042	27.2965
0.043	27.9642
0.044	28.6331
0.045	29.3034
0.046	29.9749
0.047	30.6478
0.048	31.3221
0.049	31.9978
0.05	32.675
0.051	33.3536
0.052	34.0337
0.053	34.7154
0.054	35.3986
0.055	36.0835
0.056	36.7699
0.057	37.458
0.058	38.1478
0.059	38.8393
0.06	39.5325
0.061	40.2275
0.062	40.9243
0.063	41.6229
0.064	42.3234
0.065	43.0258
0.066	43.7301
0.067	44.4364
0.068	45.1446
0.069	45.8549
0.07	46.5672
0.071	47.2815
0.072	47.998
0.073	48.7166
0.074	49.4373
0.075	50.1602
0.076	50.8854
0.077	51.6128
0.078	52.3424
0.079	53.0744
0.08	53.8087
0.081	54.5454
0.082	55.2845
0.083	56.026
0.084	56.7699
0.085	57.5163
0.086	58.2653
0.087	59.0168
0.088	59.7708
0.089	60.5275
0.09	61.2867
0.091	62.0487
0.092	62.8133
0.093	63.5806
0.094	64.3507
0.095	65.1236
0.096	65.8992
0.097	66.6777
0.098	67.459
0.099	68.2432
0.1	69.0304
0.101	69.8204
0.102	70.6135
0.103	71.4094
0.104	72.2084
0.105	73.0106
0.106	73.8158
0.107	74.6241
0.108	75.4355
0.109	76.2502
0.11	77.068
0.111	77.8888
0.112	78.7131
0.113	79.5406
0.114	80.3714
0.115	81.2056
0.116	82.0431
0.117	82.884
0.118	83.7283
0.119	84.5761
0.12	85.4272
0.121	86.2819
0.122	87.1401
0.123	88.0019
0.124	88.8672
0.125	89.736
0.126	90.6085
0.127	91.4846
0.128	92.3643
0.129	93.2477
0.13	94.1348
0.131	95.0256
0.132	95.9201
0.133	96.8185
0.134	97.7206
0.135	98.6512
0.136	99.5639
0.137	100.478
0.138	101.396
0.139	102.317
0.14	103.243
0.141	104.172
0.142	105.106
0.143	106.043
0.144	106.985
0.145	107.963
0.146	108.917
0.147	109.88
0.148	110.84
0.149	111.802
0.15	112.768
0.151	113.738
0.152	114.712
0.153	115.691
0.154	116.674
0.155	117.66
0.156	118.651
0.157	119.646
0.158	120.645
0.159	121.648
0.16	122.655
0.161	123.667
0.162	124.682
0.163	125.701
0.164	126.725
0.165	127.754
0.166	128.786
0.167	129.824
0.168	130.864
0.169	131.908
0.17	132.957
0.171	134.01
0.172	135.067
0.173	136.129
0.174	137.195
0.175	138.265
0.176	139.338
0.177	140.415
0.178	141.497
0.179	142.583
0.18	143.672
0.181	144.766
0.182	145.864
0.183	146.965
0.184	148.071
0.185	149.179
0.186	150.292
0.187	151.408
0.188	152.528
0.189	153.653
0.19	154.78
0.191	155.91
0.192	157.043
0.193	158.181
0.194	159.321
0.195	160.464
0.196	161.611
0.197	162.76
0.198	163.913
0.199	165.069
0.2	166.227
0.201	167.388
0.202	168.551
0.203	169.717
0.204	170.884
0.205	172.054
0.206	173.225
0.207	174.398
0.208	175.572
0.209	176.73
0.21	177.906
0.211	179.083
0.212	180.261
0.213	181.438
0.214	182.616
0.215	183.527
0.216	184.714
0.217	185.89
0.218	187.062
0.219	188.231
0.22	189.398
0.221	190.562
0.222	191.722
0.223	192.879
0.224	194.031
0.225	195.177
0.226	196.317
0.227	197.451
0.228	198.578
0.229	199.695
0.23	200.803
0.231	201.903
0.232	202.988
0.233	204.059
0.234	205.115
0.235	206.152
0.236	207.17
0.237	208.168
0.238	209.14
0.239	210.084
0.24	211
0.241	211.882
0.242	212.726
0.243	213.449
0.244	214.194
0.245	214.891
0.246	215.524
0.247	216.081
0.248	216.552
0.249	216.919
0.25	217.158
0.251	218.009
0.252	217.96
0.253	217.738
0.254	217.364
0.255	215.619
0.256	214.831
0.257	213.762
0.258	212.35
0.259	210.408
0.26	207.828
0.261	202.679
0.262	198.355
0.263	193.731
0.264	188.731
0.265	183.515
0.266	178.359
0.267	173.279
0.268	168.354
0.269	164.086
0.27	159.42
0.271	154.888
0.272	150.605
0.273	146.497
0.274	142.585
0.275	138.845
0.276	135.285
0.277	131.875
0.278	128.637
0.279	125.507
0.28	122.553
0.281	119.718
0.282	117.026
0.283	114.433
0.284	111.963
0.285	109.569
0.286	107.292
0.287	105.114
0.288	103.037
0.289	101.045
0.29	99.1531
0.291	97.3064
0.292	95.5536
0.293	93.8496
0.294	92.2178
0.295	90.6444
0.296	89.1427
0.297	87.6938
0.298	86.3104
0.299	84.9823
0.3	83.7193


==> Data/LShape_phiEst_eps20_gridNEU/StressY_Step4.dat <==
0	0
0.001	0.631893
0.002	1.26379
0.003	1.89574
0.004	2.52775
0.005	3.15986
0.006	3.79209
0.007	4.42449
0.008	5.05707
0.009	5.68987
0.01	6.32291
0.011	6.95623
0.012	7.58985
0.013	8.22381
0.014	8.85813
0.015	9.49285
0.016	10.128
0.017	10.7636
0.018	11.3997
0.019	12.0362
0.02	12.6734
0.021	13.3111
0.022	13.9494
0.023	14.5884
0.024	15.2279
0.025	15.8682
0.026	16.5092
0.027	17.1509
0.028	17.7934
0.029	18.4368
0.03	19.0809
0.031	19.726
0.032	20.3719
0.033	21.0187
0.034	21.6665
0.035	22.3153
0.036	22.9651
0.037	23.616
0.038	24.2679
0.039	24.9209
0.04	25.575
0.041	26.2304
0.042	26.8869
0.043	27.5446
0.044	28.2036
0.045	28.8638
0.046	29.5254
0.047	30.1883
0.048	30.8525
0.049	31.5182
0.05	32.1853
0.051	32.8538
0.052	33.5239
0.053	34.1954
0.054	34.8685
0.055	35.5432
0.056	36.2195
0.057	36.8974
0.058	37.5769
0.059	38.2582
0.06	38.9412
0.061	39.6259
0.062	40.3125
0.063	41.0008
0.064	41.691
0.065	42.383
0.066	43.0769
0.067	43.7728
0.068	44.4706
0.069	45.1705
0.07	45.8723
0.071	46.5762
0.072	47.2821
0.073	47.9902
0.074	48.7004
0.075	49.4127
0.076	50.1273
0.077	50.8441
0.078	51.5631
0.079	52.2844
0.08	53.008
0.081	53.7339
0.082	54.4623
0.083	55.193
0.084	55.9261
0.085	56.6617
0.086	57.3998
0.087	58.1404
0.088	58.8835
0.089	59.6292
0.09	60.3775
0.091	61.1285
0.092	61.882
0.093	62.6383
0.094	63.3973
0.095	64.159
0.096	64.9235
0.097	65.6908
0.098	66.4609
0.099	67.2339
0.1	68.0098
0.101	68.6115
0.102	69.3917
0.103	70.1746
0.104	70.9606
0.105	71.7506
0.106	72.5428
0.107	73.3379
0.108	74.1361
0.109	74.9374
0.11	75.7419
0.111	76.5496
0.112	77.3605
0.113	78.175
0.114	78.9925
0.115	79.8125
0.116	80.6364
0.117	81.4638
0.118	82.2945
0.119	83.1286
0.12	83.9661
0.121	84.807
0.122	85.6515
0.123	86.4991
0.124	87.3505
0.125	88.2065
0.126	89.0652
0.127	89.9274
0.128	90.7931
0.129	91.6612
0.13	92.534
0.131	93.4104
0.132	94.2907
0.133	95.175
0.134	96.063
0.135	96.957
0.136	97.8526
0.137	98.7522
0.138	99.6554
0.139	100.562
0.14	101.473
0.141	102.388
0.142	103.307
0.143	104.229
0.144	105.156
0.145	106.089
0.146	107.024
0.147	107.965
0.148	108.908
0.149	109.854
0.15	110.805
0.151	111.759
0.152	112.718
0.153	113.678
0.154	114.644
0.155	115.615
0.156	116.59
0.157	117.569
0.158	118.552
0.159	119.541
0.16	120.533
0.161	121.528
0.162	122.528
0.163	123.532
0.164	124.54
0.165	125.551
0.166	126.567
0.167	127.587
0.168	128.611
0.169	129.642
0.17	130.677
0.171	131.714
0.172	132.755
0.173	133.8
0.174	134.85
0.175	135.904
0.176	136.962
0.177	138.025
0.178	139.091
0.179	140.16
0.18	141.234
0.181	142.311
0.182	143.392
0.183	144.477
0.184	145.566
0.185	146.663
0.186	147.76
0.187	148.88
0.188	149.988
0.189	151.083
0.19	152.194
0.191	153.487
0.192	154.607
0.193	155.725
0.194	156.852
0.195	157.98
0.196	159.111
0.197	160.245
0.198	161.381
0.199	162.522
0.2	163.666
0.201	164.809
0.202	165.956
0.203	167.107
0.204	168.261
0.205	169.415
0.206	170.57
0.207	171.727
0.208	172.886
0.209	174.046
0.21	175.207
0.211	176.82
0.212	177.988
0.213	179.154
0.214	180.319
0.215	181.435
0.216	182.6
0.217	183.908
0.218	185.08
0.219	186.237
0.22	187.392
0.221	188.546
0.222	189.697
0.223	190.842
0.224	191.988
0.225	193.109
0.226	194.241
0.227	195.374
0.228	196.499
0.229	197.611
0.23	198.712
0.231	199.802
0.232	200.879
0.233	202.703
0.234	203.755
0.235	205.826
0.236	206.925
0.237	208.128
0.238	209.148
0.239	210.084
0.24	210.984
0.241	211.866
0.242	212.7
0.243	213.491
0.244	214.232
0.245	214.913
0.246	215.525
0.247	216.068
0.248	216.523
0.249	216.872
0.25	217.094
0.251	216.814
0.252	216.728
0.253	217.175
0.254	216.809
0.255	216.252
0.256	215.44
0.257	213.143
0.258	211.615
0.259	209.585
0.26	206.898
0.261	201.599
0.262	197.11
0.263	192.346
0.264	187.245
0.265	181.977
0.266	176.762
0.267	171.632
0.268	166.657
0.269	161.825
0.27	157.21
0.271	152.74
0.272	148.493
0.273	144.359
0.274	140.473
0.275	136.723
0.276	133.167
0.277	129.76
0.278	126.517
0.279	123.391
0.28	120.426
0.281	117.585
0.282	114.869
0.283	112.254
0.284	109.773
0.285	107.385
0.286	105.096
0.287	102.893
0.288	100.789
0.289	98.7655
0.29	96.8395
0.291	94.9785
0.292	93.2031
0.293	91.4724
0.294	89.821
0.295	88.2282
0.296	86.7151
0.297	85.2544
0.298	83.849
0.299	82.4909
0.3	81.1905


==> Data/LShape_phiEst_eps20_gridNEU/StressY_Step5.dat <==
0	0
0.001	0.624355
0.002	1.24871
0.003	1.87312
0.004	2.4976
0.005	3.12217
0.006	3.74686
0.007	4.37172
0.008	4.99676
0.009	5.62202
0.01	6.24752
0.011	6.8733
0.012	7.49939
0.013	8.1258
0.014	8.75258
0.015	9.37976
0.016	10.0074
0.017	10.6354
0.018	11.2639
0.019	11.893
0.02	12.5225
0.021	13.1527
0.022	13.7834
0.023	14.4148
0.024	15.0468
0.025	15.6795
0.026	16.313
0.027	16.9471
0.028	17.5821
0.029	18.2179
0.03	18.8545
0.031	19.4919
0.032	20.1303
0.033	20.7696
0.034	21.4098
0.035	22.051
0.036	22.6933
0.037	23.3366
0.038	23.9809
0.039	24.6263
0.04	25.2729
0.041	25.9207
0.042	26.5696
0.043	27.2197
0.044	27.8711
0.045	28.5238
0.046	29.1778
0.047	29.8331
0.048	30.4898
0.049	31.1478
0.05	31.8073
0.051	32.4683
0.052	33.1307
0.053	33.7947
0.054	34.4602
0.055	35.1273
0.056	35.7959
0.057	36.4662
0.058	37.1382
0.059	37.8119
0.06	38.4872
0.061	39.1644
0.062	39.8433
0.063	40.524
0.064	41.2065
0.065	41.891
0.066	42.5773
0.067	43.2655
0.068	43.9557
0.069	44.6479
0.07	45.3421
0.071	46.0384
0.072	46.7367
0.073	47.4371
0.074	48.1396
0.075	48.8444
0.076	49.5513
0.077	50.2604
0.078	50.9718
0.079	51.6854
0.08	52.4014
0.081	53.1197
0.082	53.8403
0.083	54.5634
0.084	55.2888
0.085	56.0168
0.086	56.7472
0.087	57.4801
0.088	58.2156
0.089	58.9536
0.09	59.6942
0.091	60.4375
0.092	61.1834
0.093	61.9319
0.094	62.6832
0.095	63.4373
0.096	64.1941
0.097	64.9537
0.098	65.7161
0.099	66.4814
0.1	67.2495
0.101	68.0178
0.102	68.7917
0.103	69.5685
0.104	70.3484
0.105	71.1313
0.106	71.9173
0.107	72.7063
0.108	73.4984
0.109	74.2938
0.11	75.0924
0.111	75.8941
0.112	76.699
0.113	77.5071
0.114	78.3184
0.115	79.133
0.116	79.9509
0.117	80.7723
0.118	81.5969
0.119	82.4247
0.12	83.2561
0.121	84.642
0.122	85.4884
0.123	86.3346
0.124	87.1842
0.125	88.0375
0.126	88.8943
0.127	89.7546
0.128	90.6186
0.129	91.4864
0.13	92.3576
0.131	93.232
0.132	94.1104
0.133	94.9927
0.134	95.8787
0.135	96.7728
0.136	97.6669
0.137	98.5641
0.138	99.4652
0.139	100.37
0.14	101.279
0.141	102.199
0.142	103.116
0.143	104.04
0.144	104.965
0.145	105.894
0.146	106.826
0.147	107.762
0.148	108.703
0.149	109.647
0.15	110.596
0.151	111.547
0.152	112.503
0.153	113.464
0.154	114.429
0.155	115.398
0.156	116.371
0.157	117.349
0.158	118.331
0.159	119.315
0.16	120.305
0.161	121.297
0.162	122.295
0.163	123.298
0.164	124.303
0.165	125.312
0.166	126.327
0.167	127.344
0.168	128.366
0.169	129.393
0.17	130.424
0.171	131.458
0.172	132.497
0.173	133.54
0.174	134.587
0.175	135.639
0.176	136.694
0.177	137.754
0.178	138.817
0.179	139.883
0.18	140.954
0.181	142.029
0.182	143.108
0.183	144.191
0.184	145.277
0.185	146.367
0.186	147.461
0.187	148.543
0.188	149.641
0.189	150.746
0.19	151.854
0.191	152.966
0.192	154.08
0.193	155.205
0.194	156.329
0.195	157.454
0.196	158.582
0.197	159.713
0.198	160.847
0.199	161.983
0.2	163.122
0.201	164.263
0.202	165.406
0.203	166.552
0.204	167.7
0.205	168.851
0.206	170.004
0.207	171.158
0.208	172.314
0.209	173.471
0.21	174.628
0.211	175.803
0.212	176.965
0.213	178.125
0.214	179.285
0.215	180.442
0.216	181.6
0.217	182.738
0.218	183.89
0.219	185.048
0.22	186.203
0.221	187.352
0.222	188.498
0.223	189.638
0.224	190.775
0.225	191.907
0.226	193.034
0.227	194.149
0.228	195.261
0.229	196.365
0.23	197.461
0.231	198.558
0.232	199.634
0.233	200.698
0.234	201.744
0.235	203.023
0.236	204.108
0.237	205.116
0.238	206.08
0.239	207.011
0.24	207.918
0.241	208.793
0.242	209.632
0.243	210.428
0.244	211.176
0.245	211.872
0.246	212.503
0.247	212.656
0.248	213.136
0.249	213.518
0.25	213.779
0.251	215.772
0.252	215.72
0.253	216.126
0.254	215.788
0.255	215.614
0.256	214.882
0.257	212.694
0.258	211.308
0.259	209.465
0.26	207.005
0.261	202.621
0.262	198.344
0.263	193.05
0.264	188.01
0.265	182.766
0.266	177.523
0.267	172.657
0.268	167.587
0.269	162.654
0.27	157.908
0.271	153.338
0.272	148.98
0.273	144.97
0.274	140.961
0.275	137.12
0.276	133.448
0.277	129.919
0.278	126.581
0.279	123.188
0.28	120.168
0.281	117.417
0.282	114.635
0.283	111.776
0.284	109.237
0.285	106.808
0.286	104.469
0.287	102.388
0.288	100.206
0.289	98.1365
0.29	96.1433
0.291	94.2336
0.292	92.4004
0.293	90.6615
0.294	88.9641
0.295	87.221
0.296	85.6846
0.297	84.321
0.298	82.8732
0.299	81.495
0.3	80.1501


==> Data/Shear_Conv_eps088_phiEst/Data_phi.dat <==
DOF	ERROR
1188	 22.2077
1504	 5.33856
2156	 0.141129
3200	 0.0332504
5588	 0.0102256
8660	 0.00465142
13292	 0.00274443
14632	 0.00147186


==> Data/Shear_Conv_eps088_phiEst/Data_phi_uni.dat <==
DOF	ERROR
1188	12.6445
4420	2.71209
17028	0.0836531
66820	0.0189016
264708	0.00449123
550636	0.00152965



==> Data/Shear_Conv_eps088_phiEst/Data_u.dat <==
DOF	ERROR
1188	 0.452199
1504	 0.145578
2156	 0.0485536
3200	 0.0172546
5588	 0.0108926
8660	 0.00684072
13292	 0.00517467	


==> Data/Shear_Conv_eps088_phiEst/Data_u_uni.dat <==
DOF	ERROR
1188	0.477733
4420	0.472451
17028	0.128752
66820	0.0318138
264708	0.00518941



==> Data/Shear_Conv_eps088_uphiEst/Data_phi.dat <==
DOF	ERROR
1188	20.5052
1532	4.85495
2132	0.129168
2732	0.0392205
9428	0.0117433
10392	0.00901426
36768	0.00211378
39180	0.00156089


==> Data/Shear_Conv_eps088_uphiEst/Data_phi_uni.dat <==
DOF	ERROR
1188	12.6445
4420	2.71209
17028	0.0836531
66820	0.0189016
264708	0.00449123
550636	0.00152965


==> Data/Shear_Conv_eps088_uphiEst/Data_u.dat <==
DOF	ERROR
1188	0.479487
1532	0.447271
2132	0.143471
2732	0.0522143
9428	0.0137797
10392	0.0117341
36768	0.00319775
39180	0.00262708


==> Data/Shear_Conv_eps088_uphiEst/Data_u_uni.dat <==
DOF	ERROR
1188	0.477733
4420	0.472451
17028	0.128752
66820	0.0318138
264708	0.00518941
550636	0.00159462


==> Data/Shear_EfficiencyVar/Data_eps0055.dat <==
340	   4.1492011e-01
440	   4.6235311e-01
552	   5.2940393e-01
700	   6.5596473e-01
828	   8.5069421e-01
1256	   7.2726442e-01


==> Data/Shear_EfficiencyVar/Data_eps0055_std.dat <==
340	   3.6299796e-01
440	   2.1084808e-01
524	   1.4037416e-01
696	   1.0800980e-01
796	   1.0960952e-01
904	   8.8762462e-02


==> Data/Shear_EfficiencyVar/Data_eps011.dat <==
340	   4.6367722e-01
440	   5.4665604e-01
552	   6.9253987e-01
688	   9.1771894e-01
992	   8.5840340e-01
1472	   8.4869952e-01


==> Data/Shear_EfficiencyVar/Data_eps011_std.dat <==
340	   3.9727359e-01
440	   2.5062758e-01
524	   1.9596879e-01
652	   1.9154473e-01
724	   1.4584990e-01
1128	   1.9166346e-01


==> Data/Shear_EfficiencyVar/Data_eps022.dat <==
340	   5.5601309e-01
424	   7.2708582e-01
564	   9.8955841e-01
740	   1.2584934e+00
1224	   8.7282695e-01
2048	   1.1202355e+00


==> Data/Shear_EfficiencyVar/Data_eps022_std.dat <==
340	   4.7721223e-01
424	   3.6477361e-01
508	   3.5671807e-01
580	   2.4925050e-01
876	   3.1865129e-01
1236	   3.0257495e-01


==> Data/Shear_EfficiencyVar/Data_eps044.dat <==
340	   7.4439803e-01
440	   1.0502773e+00
580	   1.4273807e+00
968	   9.6223682e-01
1652	   2.0707275e+00
2868	   1.9337393e+00


==> Data/Shear_EfficiencyVar/Data_eps044_std.dat <==
340	   6.8897925e-01
424	   6.7322707e-01
496	   4.7131700e-01
648	   5.4602798e-01
924	   6.1852449e-01
1404	   7.8625665e-01


==> Data/Shear_EfficiencyVar/Data_eps088.dat <==
340	   1.0926919e+00
456	   1.5072224e+00
628	   1.6201875e+00
1216	   2.0522018e+00
2052	   2.6753643e+00
4780	   3.3281019e+00


==> Data/Shear_EfficiencyVar/Data_eps088_std.dat <==
340	   1.2427160e+00
396	   8.7447784e-01
512	   9.2952680e-01
736	   1.3596157e+00
1036	   1.5521397e+00
2000	   1.3905456e+00


==> Data/Shear_EfficiencyVar/Data_eps176.dat <==
340	   1.6680143e+00
488	   2.1505199e+00
624	   2.9923485e+00
1300	   3.5397795e+00
1720	   4.0148224e+00
5496	   4.5861101e+00


==> Data/Shear_EfficiencyVar/Data_eps176_std.dat <==
340	   2.5347513e+00
376	   2.3362477e+00
492	   2.2364329e+00
716	   2.6918801e+00
1316	   2.6071869e+00
1604	   3.6220001e+00


==> Data/Shear_EfficiencyVar/Data_eps352.dat <==
340	   2.0513912e+00
488	   2.7929910e+00
584	   3.4229762e+00
1472	   3.1218209e+00
2104	   3.9130857e+00
2316	   4.5716352e+00


==> Data/Shear_EfficiencyVar/Data_eps352_std.dat <==
340	   4.4584210e+00
416	   4.0446131e+00
552	   4.8457659e+00
1072	   4.4762175e+00
2144	   5.3596324e+00
2376	   5.9882477e+00


==> Data/TensionModified_Conv_eps088_phiEst/ConvergenceT280/Data_phi.dat <==
DOF	ERROR
4452	0.00618262
5156	0.001928
6284	0.000745122
8312	0.000370097
13456	0.0001886
21956	0.000116577
27924	9.4194e-05



==> Data/TensionModified_Conv_eps088_phiEst/ConvergenceT280/Data_phi_uni.dat <==
DOF	ERROR
4452	0.00619737
17092	0.00171993
66948	0.000477499
264964	0.000176139
1.05421e+06	3.18692e-05


==> Data/TensionModified_Conv_eps088_phiEst/ConvergenceT280/Data_u.dat <==
DOF	ERROR
4452	0.0547671
5156	0.0268275
6284	0.0142184
8312	0.00800482
13456	0.00422862
21956	0.00231187
27924	0.00150905


==> Data/TensionModified_Conv_eps088_phiEst/ConvergenceT280/Data_u_uni.dat <==
DOF	ERROR
4452	0.0542082
17092	0.0245154
66948	0.0112282
264964	0.00507
1.05421e+06	0.00212349

==> Data/TensionModified_Conv_eps088_uphiEst/ConvergenceT280/Data_phi.dat <==
DOF	ERROR
4452	0.00618528
5284	0.00191509
6200	0.000746288
7280	0.000412373
8104	0.000309074
11444	0.000184261
16124	0.000120906

==> Data/TensionModified_Conv_eps088_uphiEst/ConvergenceT280/Data_phi_uni.dat <==
DOF	ERROR
4452	0.00619737
17092	0.00171993
66948	0.000477499
264964	0.000176139
1.05421e+06	3.18692e-05


==> Data/TensionModified_Conv_eps088_uphiEst/ConvergenceT280/Data_u.dat <==
DOF	ERROR
4452	0.0547127
5284	0.0265439
6200	0.0138961
7280	0.00802765
8104	0.00519211
11444	0.00296646
16124	0.00179711

==> Data/TensionModified_Conv_eps088_uphiEst/ConvergenceT280/Data_u_uni.dat <==
DOF	ERROR
4452	0.0542082
17092	0.0245154
66948	0.0112282
264964	0.00507
1.05421e+06	0.00212349


==> Data/TensionModified_Efficiency/Data_eps0055.dat <==
1204	   2.9305587e-01
1544	   4.1522437e-01
1856	   7.8596966e-01
2084	   1.5694501e+00
2428	   2.9180535e+00
2768	   4.7763360e+00
3064	   6.4734901e+00


==> Data/TensionModified_Efficiency/Data_eps0055_std.dat <==
1204	   1.3778767e-01
1544	   8.9922206e-02
2056	   8.0042333e-02
2340	   8.8127776e-02
2732	   1.0124085e-01
3128	   1.2076825e-01
4224	   1.4791835e-01


==> Data/TensionModified_Efficiency/Data_eps011.dat <==
1204	   4.2347738e-01
1488	   8.0571342e-01
1716	   1.6227495e+00
2000	   3.0434953e+00
2340	   4.9128776e+00
2636	   6.3692869e+00
3660	   7.6236639e+00


==> Data/TensionModified_Efficiency/Data_eps011_std.dat <==
1204	   1.7429081e-01
1488	   1.5799120e-01
1772	   1.7293113e-01
2092	   1.9708813e-01
2468	   2.2890547e-01
3356	   2.7364556e-01
4372	   2.8759923e-01


==> Data/TensionModified_Efficiency/Data_eps022.dat <==
1204	   8.2428016e-01
1432	   1.6799198e+00
1716	   3.1902100e+00
2036	   5.0680166e+00
2352	   6.4202258e+00
2936	   7.0193056e+00
5384	   7.8438015e+00


==> Data/TensionModified_Efficiency/Data_eps022_std.dat <==
1204	   3.1176004e-01
1432	   3.3963349e-01
1692	   3.8761300e-01
2112	   4.5320977e-01
2580	   5.3256356e-01
3452	   5.3711148e-01
6196	   5.4973331e-01


==> Data/TensionModified_Efficiency/Data_eps044.dat <==
1204	   1.7915032e+00
1548	   3.5648294e+00
1868	   5.8500863e+00
2152	   7.5412942e+00
3144	   8.2069096e+00
3980	   8.0221044e+00
11540	   8.8940833e+00


==> Data/TensionModified_Efficiency/Data_eps044_std.dat <==
1204	   6.9148522e-01
1440	   7.8359658e-01
1616	   9.0112583e-01
2272	   1.0454996e+00
2920	   1.0460168e+00
5012	   1.0774120e+00
7896	   1.0598022e+00


==> Data/TensionModified_Efficiency/Data_eps088.dat <==
1204	   3.9193078e+00
1528	   6.4527209e+00
1976	   8.1008242e+00
2372	   8.4127038e+00
3916	   8.4089715e+00
6612	   8.1546257e+00
23240	   7.3680686e+00


==> Data/TensionModified_Efficiency/Data_eps088_std.dat <==
1204	   1.6274434e+00
1528	   1.8810062e+00
1976	   2.0941517e+00
2488	   2.1485231e+00
4584	   2.0977208e+00
6548	   2.0420243e+00
22900	   1.9639469e+00


==> Data/TensionModified_Efficiency/Data_eps176.dat <==
1204	   6.8894776e+00
1488	   8.2436227e+00
1884	   8.6614713e+00
3856	   8.7150886e+00
4124	   8.7451544e+00
5400	   9.0514825e+00
19696	   9.3606159e+00


==> Data/TensionModified_Efficiency/Data_eps176_std.dat <==
1204	   3.8333961e+00
1488	   4.2299911e+00
1884	   4.3110656e+00
3856	   4.2624284e+00
4124	   4.2273824e+00
5400	   4.3465978e+00
19696	   4.4738794e+00


==> Data/TensionModified_Efficiency/Data_eps352.dat <==
1204	   7.8463199e+00
1456	   8.4301295e+00
1940	   8.7886143e+00
2116	   8.9646109e+00
7504	   9.1710317e+00
8052	   9.3486862e+00
30404	   9.7753648e+00


==> Data/TensionModified_Efficiency/Data_eps352_std.dat <==
1204	   8.5016096e+00
1456	   8.7556697e+00
1940	   8.8385766e+00
2116	   8.8327623e+00
7504	   8.9463054e+00
8052	   9.0394658e+00
30404	   9.3703197e+00


==> Data/TensionModified_phiEst_eps088_grid/BulkEnergy_Step0.dat <==
0	0
1e-05	1.55679e-05
2e-05	6.22701e-05
3e-05	0.000140104
4e-05	0.000249064
5e-05	0.000389142
6e-05	0.000560329
7e-05	0.000762613
8e-05	0.000995981
9e-05	0.00126042
0.0001	0.0015559
0.00011	0.00188241
0.00012	0.00223993
0.00013	0.00262844
0.00014	0.0030479
0.00015	0.00349828
0.00016	0.00397956
0.00017	0.00449171
0.00018	0.00503468
0.00019	0.00560844
0.0002	0.00621296
0.00021	0.00684818
0.00022	0.00751408
0.00023	0.00821059
0.00024	0.00893768
0.00025	0.00969529
0.00026	0.0104834
0.00027	0.0113019
0.00028	0.0121508
0.00029	0.0130299
0.0003	0.0139393
0.00031	0.0148789
0.00032	0.0158487
0.00033	0.0168484
0.00034	0.0178782
0.00035	0.0189379
0.00036	0.0200274
0.00037	0.0211467
0.00038	0.0222957
0.00039	0.0234743
0.0004	0.0246824
0.00041	0.02592
0.00042	0.0271869
0.00043	0.0284832
0.00044	0.0298086
0.00045	0.0311631
0.00046	0.0325467
0.00047	0.0339592
0.00048	0.0354005
0.00049	0.0368705
0.0005	0.0383691
0.00051	0.0398963
0.00052	0.0414519
0.00053	0.0430358
0.00054	0.044648
0.00055	0.0462882
0.00056	0.0479564
0.00057	0.0496526
0.00058	0.0513764
0.00059	0.053128
0.0006	0.054907
0.00061	0.0567135
0.00062	0.0585473
0.00063	0.0604082
0.00064	0.0622962
0.00065	0.0642111
0.00066	0.0661528
0.00067	0.0681212
0.00068	0.0701161
0.00069	0.0721373
0.0007	0.0741849
0.00071	0.0762586
0.00072	0.0783582
0.00073	0.0804837
0.00074	0.0826349
0.00075	0.0848117
0.00076	0.0870139
0.00077	0.0892414
0.00078	0.091494
0.00079	0.0937715
0.0008	0.0960739
0.00081	0.098401
0.00082	0.100753
0.00083	0.103129
0.00084	0.105529
0.00085	0.107953
0.00086	0.110401
0.00087	0.112873
0.00088	0.115368
0.00089	0.117887
0.0009	0.120429
0.00091	0.122994
0.00092	0.125582
0.00093	0.128193
0.00094	0.130826
0.00095	0.133482
0.00096	0.13616
0.00097	0.13886
0.00098	0.141581
0.00099	0.144325
0.001	0.14709
0.00101	0.149876
0.00102	0.152684
0.00103	0.155512
0.00104	0.158361
0.00105	0.161231
0.00106	0.164121
0.00107	0.167031
0.00108	0.169962
0.00109	0.172912
0.0011	0.175882
0.00111	0.178872
0.00112	0.18188
0.00113	0.184908
0.00114	0.187954
0.00115	0.19102
0.00116	0.194103
0.00117	0.197206
0.00118	0.200326
0.00119	0.203464
0.0012	0.206619
0.00121	0.209792
0.00122	0.212983
0.00123	0.21619
0.00124	0.219415
0.00125	0.222656
0.00126	0.225913
0.00127	0.229187
0.00128	0.232477
0.00129	0.235782
0.0013	0.239103
0.00131	0.24244
0.00132	0.245792
0.00133	0.249158
0.00134	0.25254
0.00135	0.255936
0.00136	0.259346
0.00137	0.26277
0.00138	0.266209
0.00139	0.26966
0.0014	0.273126
0.00141	0.276604
0.00142	0.280096
0.00143	0.2836
0.00144	0.287117
0.00145	0.290646
0.00146	0.294188
0.00147	0.297741
0.00148	0.301306
0.00149	0.304882
0.0015	0.308469
0.00151	0.312068
0.00152	0.315677
0.00153	0.319296
0.00154	0.322926
0.00155	0.326566
0.00156	0.330215
0.00157	0.333875
0.00158	0.337543
0.00159	0.341221
0.0016	0.344907
0.00161	0.348602
0.00162	0.352305
0.00163	0.356017
0.00164	0.359736
0.00165	0.363463
0.00166	0.367197
0.00167	0.370939
0.00168	0.374687
0.00169	0.378442
0.0017	0.382204
0.00171	0.385971
0.00172	0.389745
0.00173	0.393524
0.00174	0.397309
0.00175	0.401098
0.00176	0.404893
0.00177	0.408692
0.00178	0.412496
0.00179	0.416303
0.0018	0.420115
0.00181	0.42393
0.00182	0.427749
0.00183	0.43157
0.00184	0.435395
0.00185	0.439221
0.00186	0.443051
0.00187	0.446882
0.00188	0.450715
0.00189	0.454549
0.0019	0.458385
0.00191	0.462221
0.00192	0.466058
0.00193	0.469895
0.00194	0.473733
0.00195	0.47757
0.00196	0.481407
0.00197	0.485243
0.00198	0.489078
0.00199	0.492911
0.002	0.496743
0.00201	0.500573
0.00202	0.5044
0.00203	0.508225
0.00204	0.512047
0.00205	0.515866
0.00206	0.519681
0.00207	0.523493
0.00208	0.5273
0.00209	0.531103
0.0021	0.534901
0.00211	0.538694
0.00212	0.542482
0.00213	0.546263
0.00214	0.550039
0.00215	0.553808
0.00216	0.55757
0.00217	0.561325
0.00218	0.565072
0.00219	0.568812
0.0022	0.572543
0.00221	0.576265
0.00222	0.579978
0.00223	0.583682
0.00224	0.587376
0.00225	0.59106
0.00226	0.594733
0.00227	0.598395
0.00228	0.602045
0.00229	0.605683
0.0023	0.609309
0.00231	0.612922
0.00232	0.616521
0.00233	0.620107
0.00234	0.623678
0.00235	0.627234
0.00236	0.630776
0.00237	0.634301
0.00238	0.637809
0.00239	0.641301
0.0024	0.644775
0.00241	0.648231
0.00242	0.651668
0.00243	0.655086
0.00244	0.658484
0.00245	0.661861
0.00246	0.665216
0.00247	0.66855
0.00248	0.67186
0.00249	0.675147
0.0025	0.67841
0.00251	0.681647
0.00252	0.684858
0.00253	0.688042
0.00254	0.691199
0.00255	0.694326
0.00256	0.697424
0.00257	0.700491
0.00258	0.703525
0.00259	0.706527
0.0026	0.709494
0.00261	0.712426
0.00262	0.71532
0.00263	0.718176
0.00264	0.720993
0.00265	0.723768
0.00266	0.7265
0.00267	0.729188
0.00268	0.731829
0.00269	0.734421
0.0027	0.736963
0.00271	0.739452
0.00272	0.741886
0.00273	0.744263
0.00274	0.746579
0.00275	0.748823
0.00276	0.751018
0.00277	0.753168
0.00278	0.755171
0.00279	0.757136
0.0028	0.759024
0.00281	0.760847
0.00282	0.762538
0.00283	0.764146
0.00284	0.765653
0.00285	0.767042
0.00286	0.768319
0.00287	0.769467
0.00288	0.770487
0.00289	0.771361
0.0029	0.772091
0.00291	0.772658
0.00292	0.773051
0.00293	0.773259
0.00294	0.773265
0.00295	0.773053
0.00296	0.772605
0.00297	0.771899
0.00298	0.770912
0.00299	0.769615
0.003	0.767977
0.00301	0.765962
0.00302	0.763526
0.00303	0.760619
0.00304	0.757183
0.00305	0.753146
0.00306	0.748424
0.00307	0.742916
0.00308	0.736498
0.00309	0.729017
0.0031	0.720287
0.00311	0.710075
0.00312	0.69809
0.00313	0.683971
0.00314	0.667265
0.00315	0.647422
0.00316	0.623784
0.00317	0.595619
0.00318	0.562217
0.00319	0.523093
0.0032	0.478311
0.00321	0.428742
0.00322	0.375832
0.00323	0.320723
0.00324	0.263682
0.00325	0.203783
0.00326	0.143206
0.00327	0.0887813
0.00328	0.0493613
0.00329	0.0286837
0.0033	0.0209722
0.00331	0.016726
0.00332	0.0139639
0.00333	0.0128033
0.00334	0.0124
0.00335	0.0122243
0.00336	0.0121168
0.00337	0.0120317
0.00338	0.0119548
0.00339	0.0118817
0.0034	0.0118106
0.00341	0.0117409
0.00342	0.0116725
0.00343	0.0116052
0.00344	0.0115389
0.00345	0.0114736
0.00346	0.0114093
0.00347	0.011346
0.00348	0.0112835
0.00349	0.011222
0.0035	0.0111614


==> Data/TensionModified_phiEst_eps088_grid/BulkEnergy_Step1.dat <==
0	0
1e-05	1.54798e-05
2e-05	6.19179e-05
3e-05	0.000139311
4e-05	0.000247655
5e-05	0.00038694
6e-05	0.000557159
7e-05	0.000758299
8e-05	0.000990347
9e-05	0.00125329
0.0001	0.0015471
0.00011	0.00187177
0.00012	0.00222726
0.00013	0.00261357
0.00014	0.00303065
0.00015	0.00347849
0.00016	0.00395705
0.00017	0.0044663
0.00018	0.0050062
0.00019	0.00557671
0.0002	0.00617781
0.00021	0.00680944
0.00022	0.00747157
0.00023	0.00816414
0.00024	0.00888712
0.00025	0.00964044
0.00026	0.0104241
0.00027	0.0112379
0.00028	0.012082
0.00029	0.0129562
0.0003	0.0138605
0.00031	0.0147948
0.00032	0.015759
0.00033	0.0167531
0.00034	0.017777
0.00035	0.0188307
0.00036	0.0199141
0.00037	0.021027
0.00038	0.0221695
0.00039	0.0233414
0.0004	0.0245427
0.00041	0.0257733
0.00042	0.0270331
0.00043	0.028322
0.00044	0.0296399
0.00045	0.0309868
0.00046	0.0323625
0.00047	0.0337669
0.00048	0.0352001
0.00049	0.0366618
0.0005	0.0381519
0.00051	0.0396705
0.00052	0.0412172
0.00053	0.0427922
0.00054	0.0443952
0.00055	0.0460261
0.00056	0.0476849
0.00057	0.0493714
0.00058	0.0510855
0.00059	0.0528271
0.0006	0.0545961
0.00061	0.0563923
0.00062	0.0582157
0.00063	0.0600661
0.00064	0.0619433
0.00065	0.0638474
0.00066	0.0657781
0.00067	0.0677352
0.00068	0.0697188
0.00069	0.0717286
0.0007	0.0737645
0.00071	0.0758264
0.00072	0.0779142
0.00073	0.0800276
0.00074	0.0821666
0.00075	0.084331
0.00076	0.0865207
0.00077	0.0887355
0.00078	0.0909752
0.00079	0.0932399
0.0008	0.0955292
0.00081	0.097843
0.00082	0.100181
0.00083	0.102544
0.00084	0.10493
0.00085	0.10734
0.00086	0.109775
0.00087	0.112232
0.00088	0.114714
0.00089	0.117218
0.0009	0.119745
0.00091	0.122296
0.00092	0.124869
0.00093	0.127465
0.00094	0.130083
0.00095	0.132724
0.00096	0.135386
0.00097	0.138071
0.00098	0.140777
0.00099	0.143505
0.001	0.146254
0.00101	0.149024
0.00102	0.151816
0.00103	0.154628
0.00104	0.157461
0.00105	0.160314
0.00106	0.163188
0.00107	0.166081
0.00108	0.168995
0.00109	0.171928
0.0011	0.174881
0.00111	0.177853
0.00112	0.180844
0.00113	0.183855
0.00114	0.186884
0.00115	0.189931
0.00116	0.192997
0.00117	0.196081
0.00118	0.199183
0.00119	0.202303
0.0012	0.205441
0.00121	0.208596
0.00122	0.211767
0.00123	0.214956
0.00124	0.218162
0.00125	0.221384
0.00126	0.224623
0.00127	0.227877
0.00128	0.231148
0.00129	0.234434
0.0013	0.237736
0.00131	0.241053
0.00132	0.244385
0.00133	0.247732
0.00134	0.251094
0.00135	0.25447
0.00136	0.25786
0.00137	0.261264
0.00138	0.264682
0.00139	0.268114
0.0014	0.271559
0.00141	0.275017
0.00142	0.278488
0.00143	0.281971
0.00144	0.285467
0.00145	0.288975
0.00146	0.292496
0.00147	0.296028
0.00148	0.299571
0.00149	0.303126
0.0015	0.306692
0.00151	0.310269
0.00152	0.313856
0.00153	0.317454
0.00154	0.321062
0.00155	0.324679
0.00156	0.328307
0.00157	0.331944
0.00158	0.33559
0.00159	0.339245
0.0016	0.342909
0.00161	0.346582
0.00162	0.350262
0.00163	0.353951
0.00164	0.357647
0.00165	0.361351
0.00166	0.365062
0.00167	0.368781
0.00168	0.372506
0.00169	0.376237
0.0017	0.379975
0.00171	0.383719
0.00172	0.387469
0.00173	0.391224
0.00174	0.394985
0.00175	0.39875
0.00176	0.402521
0.00177	0.406295
0.00178	0.410075
0.00179	0.413858
0.0018	0.417645
0.00181	0.421435
0.00182	0.425228
0.00183	0.429025
0.00184	0.432824
0.00185	0.436626
0.00186	0.44043
0.00187	0.444235
0.00188	0.448042
0.00189	0.451851
0.0019	0.455661
0.00191	0.459471
0.00192	0.463282
0.00193	0.467093
0.00194	0.470904
0.00195	0.474714
0.00196	0.478524
0.00197	0.482333
0.00198	0.486141
0.00199	0.489947
0.002	0.493751
0.00201	0.497553
0.00202	0.501353
0.00203	0.50515
0.00204	0.508944
0.00205	0.512734
0.00206	0.516521
0.00207	0.520303
0.00208	0.524082
0.00209	0.527855
0.0021	0.531624
0.00211	0.535387
0.00212	0.539144
0.00213	0.542896
0.00214	0.546641
0.00215	0.550379
0.00216	0.55411
0.00217	0.557834
0.00218	0.56155
0.00219	0.565257
0.0022	0.568956
0.00221	0.572646
0.00222	0.576326
0.00223	0.579997
0.00224	0.583657
0.00225	0.587307
0.00226	0.590945
0.00227	0.594572
0.00228	0.598187
0.00229	0.60179
0.0023	0.605379
0.00231	0.608955
0.00232	0.612518
0.00233	0.616066
0.00234	0.619599
0.00235	0.623116
0.00236	0.626618
0.00237	0.630103
0.00238	0.633571
0.00239	0.637021
0.0024	0.640453
0.00241	0.643866
0.00242	0.647259
0.00243	0.650633
0.00244	0.653985
0.00245	0.657315
0.00246	0.660623
0.00247	0.663908
0.00248	0.667169
0.00249	0.670406
0.0025	0.673616
0.00251	0.6768
0.00252	0.679957
0.00253	0.683085
0.00254	0.686184
0.00255	0.689252
0.00256	0.692289
0.00257	0.695292
0.00258	0.698262
0.00259	0.701197
0.0026	0.704095
0.00261	0.706955
0.00262	0.709776
0.00263	0.712555
0.00264	0.715292
0.00265	0.717984
0.00266	0.72063
0.00267	0.723228
0.00268	0.725775
0.00269	0.72827
0.0027	0.730709
0.00271	0.733091
0.00272	0.735412
0.00273	0.737663
0.00274	0.739906
0.00275	0.741971
0.00276	0.744017
0.00277	0.745989
0.00278	0.747877
0.00279	0.749677
0.0028	0.751382
0.00281	0.753055
0.00282	0.754514
0.00283	0.755906
0.00284	0.75716
0.00285	0.758313
0.00286	0.759297
0.00287	0.760149
0.00288	0.760822
0.00289	0.761348
0.0029	0.761684
0.00291	0.761816
0.00292	0.761731
0.00293	0.76142
0.00294	0.760847
0.00295	0.759998
0.00296	0.758835
0.00297	0.757328
0.00298	0.755459
0.00299	0.753115
0.003	0.750248
0.00301	0.746896
0.00302	0.74286
0.00303	0.738096
0.00304	0.732439
0.00305	0.725837
0.00306	0.717959
0.00307	0.708733
0.00308	0.697685
0.00309	0.684555
0.0031	0.668846
0.00311	0.649796
0.00312	0.626795
0.00313	0.598793
0.00314	0.564977
0.00315	0.524757
0.00316	0.478264
0.00317	0.426924
0.00318	0.372871
0.00319	0.317617
0.0032	0.260951
0.00321	0.2019
0.00322	0.142019
0.00323	0.0863824
0.00324	0.0431146
0.00325	0.0185668
0.00326	0.00978139
0.00327	0.00763665
0.00328	0.00655034
0.00329	0.00594088
0.0033	0.00561079
0.00331	0.00542809
0.00332	0.00532836
0.00333	0.00526861
0.00334	0.00522635
0.00335	0.00519115
0.00336	0.00515896
0.00337	0.00512812
0.00338	0.00509806
0.00339	0.00506858
0.0034	0.00503961
0.00341	0.0050111
0.00342	0.00498303
0.00343	0.00495539
0.00344	0.00492815
0.00345	0.00490132
0.00346	0.00487488
0.00347	0.00484881
0.00348	0.00482314
0.00349	0.00479783
0.0035	0.00477284


==> Data/TensionModified_phiEst_eps088_grid/BulkEnergy_Step2.dat <==
0	0
1e-05	1.5435e-05
2e-05	6.17386e-05
3e-05	0.000138908
4e-05	0.000246938
5e-05	0.00038582
6e-05	0.000555546
7e-05	0.000756104
8e-05	0.00098748
9e-05	0.00124966
0.0001	0.00154262
0.00011	0.00186635
0.00012	0.00222082
0.00013	0.002606
0.00014	0.00302188
0.00015	0.00346842
0.00016	0.00394559
0.00017	0.00445337
0.00018	0.0049917
0.00019	0.00556057
0.0002	0.00615992
0.00021	0.00678973
0.00022	0.00744994
0.00023	0.00814051
0.00024	0.00886139
0.00025	0.00961253
0.00026	0.0103939
0.00027	0.0112054
0.00028	0.012047
0.00029	0.0129187
0.0003	0.0138204
0.00031	0.0147519
0.00032	0.0157134
0.00033	0.0167046
0.00034	0.0177256
0.00035	0.0187762
0.00036	0.0198564
0.00037	0.0209662
0.00038	0.0221053
0.00039	0.0232739
0.0004	0.0244717
0.00041	0.0256987
0.00042	0.0269548
0.00043	0.02824
0.00044	0.0295541
0.00045	0.0308971
0.00046	0.0322688
0.00047	0.0336692
0.00048	0.0350982
0.00049	0.0365557
0.0005	0.0380415
0.00051	0.0395557
0.00052	0.041098
0.00053	0.0426684
0.00054	0.0442667
0.00055	0.045893
0.00056	0.0475469
0.00057	0.0492286
0.00058	0.0509377
0.00059	0.0526743
0.0006	0.0544381
0.00061	0.0562292
0.00062	0.0580473
0.00063	0.0598923
0.00064	0.0617641
0.00065	0.0636627
0.00066	0.0655878
0.00067	0.0675393
0.00068	0.0695171
0.00069	0.0715211
0.0007	0.0735511
0.00071	0.0756071
0.00072	0.0776888
0.00073	0.0797961
0.00074	0.0819289
0.00075	0.0840871
0.00076	0.0862704
0.00077	0.0884788
0.00078	0.0907121
0.00079	0.0929702
0.0008	0.0952528
0.00081	0.09756
0.00082	0.0998914
0.00083	0.102247
0.00084	0.104627
0.00085	0.10703
0.00086	0.109457
0.00087	0.111908
0.00088	0.114382
0.00089	0.116879
0.0009	0.119399
0.00091	0.121942
0.00092	0.124508
0.00093	0.127096
0.00094	0.129707
0.00095	0.13234
0.00096	0.134995
0.00097	0.137671
0.00098	0.14037
0.00099	0.14309
0.001	0.145831
0.00101	0.148593
0.00102	0.151376
0.00103	0.15418
0.00104	0.157005
0.00105	0.15985
0.00106	0.162715
0.00107	0.165601
0.00108	0.168506
0.00109	0.171431
0.0011	0.174375
0.00111	0.177339
0.00112	0.180321
0.00113	0.183323
0.00114	0.186343
0.00115	0.189382
0.00116	0.192439
0.00117	0.195514
0.00118	0.198607
0.00119	0.201718
0.0012	0.204846
0.00121	0.207992
0.00122	0.211154
0.00123	0.214334
0.00124	0.21753
0.00125	0.220743
0.00126	0.223972
0.00127	0.227217
0.00128	0.230478
0.00129	0.233755
0.0013	0.237047
0.00131	0.240355
0.00132	0.243677
0.00133	0.247014
0.00134	0.250366
0.00135	0.253732
0.00136	0.257112
0.00137	0.260507
0.00138	0.263915
0.00139	0.267336
0.0014	0.270771
0.00141	0.274219
0.00142	0.27768
0.00143	0.281153
0.00144	0.284639
0.00145	0.288137
0.00146	0.291646
0.00147	0.295168
0.00148	0.298701
0.00149	0.302245
0.0015	0.305801
0.00151	0.309367
0.00152	0.312944
0.00153	0.316531
0.00154	0.320128
0.00155	0.323735
0.00156	0.327352
0.00157	0.330978
0.00158	0.334613
0.00159	0.338257
0.0016	0.34191
0.00161	0.345572
0.00162	0.349241
0.00163	0.352919
0.00164	0.356604
0.00165	0.360297
0.00166	0.363997
0.00167	0.367704
0.00168	0.371418
0.00169	0.375138
0.0017	0.378865
0.00171	0.382597
0.00172	0.386335
0.00173	0.390079
0.00174	0.393828
0.00175	0.397582
0.00176	0.401341
0.00177	0.405104
0.00178	0.408872
0.00179	0.412643
0.0018	0.416418
0.00181	0.420197
0.00182	0.423979
0.00183	0.427763
0.00184	0.43155
0.00185	0.43534
0.00186	0.439132
0.00187	0.442925
0.00188	0.446721
0.00189	0.450517
0.0019	0.454314
0.00191	0.458112
0.00192	0.461911
0.00193	0.46571
0.00194	0.469508
0.00195	0.473306
0.00196	0.477104
0.00197	0.4809
0.00198	0.484695
0.00199	0.488489
0.002	0.49228
0.00201	0.49607
0.00202	0.499857
0.00203	0.503641
0.00204	0.507422
0.00205	0.511199
0.00206	0.514973
0.00207	0.518742
0.00208	0.522507
0.00209	0.526268
0.0021	0.530023
0.00211	0.533773
0.00212	0.537517
0.00213	0.541255
0.00214	0.544986
0.00215	0.548711
0.00216	0.552428
0.00217	0.556138
0.00218	0.559839
0.00219	0.563533
0.0022	0.567218
0.00221	0.570893
0.00222	0.574559
0.00223	0.578215
0.00224	0.581861
0.00225	0.585496
0.00226	0.589119
0.00227	0.592731
0.00228	0.596331
0.00229	0.599919
0.0023	0.603493
0.00231	0.607053
0.00232	0.6106
0.00233	0.614132
0.00234	0.617649
0.00235	0.62115
0.00236	0.624635
0.00237	0.628104
0.00238	0.631555
0.00239	0.634988
0.0024	0.638402
0.00241	0.641797
0.00242	0.645173
0.00243	0.648528
0.00244	0.651861
0.00245	0.655173
0.00246	0.658462
0.00247	0.661728
0.00248	0.664969
0.00249	0.668185
0.0025	0.671374
0.00251	0.674537
0.00252	0.677672
0.00253	0.680778
0.00254	0.683854
0.00255	0.686899
0.00256	0.689912
0.00257	0.692891
0.00258	0.695836
0.00259	0.698745
0.0026	0.701616
0.00261	0.704449
0.00262	0.707241
0.00263	0.709991
0.00264	0.712697
0.00265	0.715357
0.00266	0.71797
0.00267	0.720534
0.00268	0.723045
0.00269	0.725502
0.0027	0.727903
0.00271	0.730244
0.00272	0.732522
0.00273	0.734725
0.00274	0.736936
0.00275	0.738938
0.00276	0.740929
0.00277	0.742844
0.00278	0.744673
0.00279	0.746407
0.0028	0.748045
0.00281	0.749602
0.00282	0.751011
0.00283	0.752361
0.00284	0.753496
0.00285	0.754507
0.00286	0.755445
0.00287	0.756159
0.00288	0.75668
0.00289	0.757147
0.0029	0.757288
0.00291	0.75721
0.00292	0.757002
0.00293	0.756413
0.00294	0.755669
0.00295	0.754471
0.00296	0.752987
0.00297	0.751206
0.00298	0.748852
0.00299	0.746011
0.003	0.742721
0.00301	0.738643
0.00302	0.733854
0.00303	0.728186
0.00304	0.721584
0.00305	0.71366
0.00306	0.704225
0.00307	0.692909
0.00308	0.67931
0.00309	0.662721
0.0031	0.642627
0.00311	0.618203
0.00312	0.588204
0.00313	0.551788
0.00314	0.508381
0.00315	0.45875
0.00316	0.404859
0.00317	0.349334
0.00318	0.293211
0.00319	0.235579
0.0032	0.176069
0.00321	0.117141
0.00322	0.0648206
0.00323	0.0276416
0.00324	0.00939074
0.00325	0.00394133
0.00326	0.00291342
0.00327	0.00258893
0.00328	0.00243347
0.00329	0.0023525
0.0033	0.00230968
0.00331	0.00228268
0.00332	0.00226938
0.00333	0.00225541
0.00334	0.0022429
0.00335	0.00222539
0.00336	0.00221634
0.00337	0.0022063
0.00338	0.00219631
0.00339	0.00218462
0.0034	0.00217306
0.00341	0.00216291
0.00342	0.00215172
0.00343	0.00214073
0.00344	0.00212995
0.00345	0.00211924
0.00346	0.00210865
0.00347	0.00209819
0.00348	0.00208899
0.00349	0.00207871
0.0035	0.00206824


==> Data/TensionModified_phiEst_eps088_grid/BulkEnergy_Step3.dat <==
0	0
1e-05	1.54115e-05
2e-05	6.16447e-05
3e-05	0.000138696
4e-05	0.000246562
5e-05	0.000385233
6e-05	0.0005547
7e-05	0.000754953
8e-05	0.000985976
9e-05	0.00124776
0.0001	0.00154027
0.00011	0.0018635
0.00012	0.00221743
0.00013	0.00260203
0.00014	0.00301728
0.00015	0.00346314
0.00016	0.00393959
0.00017	0.00444659
0.00018	0.0049841
0.00019	0.0055521
0.0002	0.00615055
0.00021	0.00677939
0.00022	0.0074386
0.00023	0.00812811
0.00024	0.0088479
0.00025	0.0095979
0.00026	0.0103781
0.00027	0.0111884
0.00028	0.0120287
0.00029	0.012899
0.0003	0.0137993
0.00031	0.0147295
0.00032	0.0156895
0.00033	0.0166792
0.00034	0.0176986
0.00035	0.0187476
0.00036	0.0198262
0.00037	0.0209343
0.00038	0.0220717
0.00039	0.0232385
0.0004	0.0244345
0.00041	0.0256596
0.00042	0.0269138
0.00043	0.028197
0.00044	0.0295092
0.00045	0.0308501
0.00046	0.0322197
0.00047	0.033618
0.00048	0.0350448
0.00049	0.0365001
0.0005	0.0379837
0.00051	0.0394955
0.00052	0.0410355
0.00053	0.0426035
0.00054	0.0441994
0.00055	0.0458232
0.00056	0.0474747
0.00057	0.0491537
0.00058	0.0508603
0.00059	0.0525942
0.0006	0.0543554
0.00061	0.0561437
0.00062	0.0579591
0.00063	0.0598013
0.00064	0.0616703
0.00065	0.063566
0.00066	0.0654881
0.00067	0.0674367
0.00068	0.0694115
0.00069	0.0714125
0.0007	0.0734395
0.00071	0.0754923
0.00072	0.0775708
0.00073	0.0796749
0.00074	0.0818045
0.00075	0.0839594
0.00076	0.0861394
0.00077	0.0883445
0.00078	0.0905744
0.00079	0.0928291
0.0008	0.0951083
0.00081	0.0974119
0.00082	0.0997399
0.00083	0.102092
0.00084	0.104468
0.00085	0.106868
0.00086	0.109291
0.00087	0.111738
0.00088	0.114208
0.00089	0.116702
0.0009	0.119218
0.00091	0.121757
0.00092	0.124319
0.00093	0.126904
0.00094	0.12951
0.00095	0.132139
0.00096	0.13479
0.00097	0.137463
0.00098	0.140157
0.00099	0.142873
0.001	0.14561
0.00101	0.148368
0.00102	0.151147
0.00103	0.153947
0.00104	0.156767
0.00105	0.159608
0.00106	0.162469
0.00107	0.16535
0.00108	0.168251
0.00109	0.171171
0.0011	0.174111
0.00111	0.17707
0.00112	0.180048
0.00113	0.183045
0.00114	0.186061
0.00115	0.189095
0.00116	0.192147
0.00117	0.195218
0.00118	0.198306
0.00119	0.201413
0.0012	0.204536
0.00121	0.207677
0.00122	0.210835
0.00123	0.21401
0.00124	0.217201
0.00125	0.220409
0.00126	0.223633
0.00127	0.226874
0.00128	0.23013
0.00129	0.233401
0.0013	0.236689
0.00131	0.239991
0.00132	0.243308
0.00133	0.246641
0.00134	0.249987
0.00135	0.253348
0.00136	0.256724
0.00137	0.260113
0.00138	0.263516
0.00139	0.266932
0.0014	0.270362
0.00141	0.273804
0.00142	0.27726
0.00143	0.280728
0.00144	0.284208
0.00145	0.287701
0.00146	0.291205
0.00147	0.294722
0.00148	0.298249
0.00149	0.301788
0.0015	0.305338
0.00151	0.308899
0.00152	0.31247
0.00153	0.316052
0.00154	0.319644
0.00155	0.323245
0.00156	0.326856
0.00157	0.330477
0.00158	0.334107
0.00159	0.337746
0.0016	0.341393
0.00161	0.345049
0.00162	0.348713
0.00163	0.352385
0.00164	0.356064
0.00165	0.359751
0.00166	0.363446
0.00167	0.367147
0.00168	0.370855
0.00169	0.37457
0.0017	0.378291
0.00171	0.382017
0.00172	0.38575
0.00173	0.389488
0.00174	0.393231
0.00175	0.396979
0.00176	0.400732
0.00177	0.40449
0.00178	0.408251
0.00179	0.412017
0.0018	0.415786
0.00181	0.419559
0.00182	0.423335
0.00183	0.427114
0.00184	0.430895
0.00185	0.434679
0.00186	0.438464
0.00187	0.442252
0.00188	0.446041
0.00189	0.449832
0.0019	0.453623
0.00191	0.457415
0.00192	0.461208
0.00193	0.465
0.00194	0.468793
0.00195	0.472585
0.00196	0.476376
0.00197	0.480166
0.00198	0.483955
0.00199	0.487743
0.002	0.491528
0.00201	0.495311
0.00202	0.499092
0.00203	0.50287
0.00204	0.506645
0.00205	0.510416
0.00206	0.514183
0.00207	0.517946
0.00208	0.521705
0.00209	0.525459
0.0021	0.529208
0.00211	0.532952
0.00212	0.536689
0.00213	0.540421
0.00214	0.544146
0.00215	0.547864
0.00216	0.551575
0.00217	0.555278
0.00218	0.558973
0.00219	0.56266
0.0022	0.566338
0.00221	0.570007
0.00222	0.573666
0.00223	0.577316
0.00224	0.580955
0.00225	0.584583
0.00226	0.5882
0.00227	0.591805
0.00228	0.595398
0.00229	0.598978
0.0023	0.602546
0.00231	0.606099
0.00232	0.609639
0.00233	0.613164
0.00234	0.616674
0.00235	0.620168
0.00236	0.623645
0.00237	0.627107
0.00238	0.63055
0.00239	0.633976
0.0024	0.637383
0.00241	0.640771
0.00242	0.644138
0.00243	0.647486
0.00244	0.650811
0.00245	0.654115
0.00246	0.657396
0.00247	0.660653
0.00248	0.663886
0.00249	0.667094
0.0025	0.670275
0.00251	0.67343
0.00252	0.676556
0.00253	0.679653
0.00254	0.68272
0.00255	0.685756
0.00256	0.688759
0.00257	0.691729
0.00258	0.694664
0.00259	0.697562
0.0026	0.700423
0.00261	0.703245
0.00262	0.706026
0.00263	0.708765
0.00264	0.71146
0.00265	0.714109
0.00266	0.71671
0.00267	0.71926
0.00268	0.721759
0.00269	0.724203
0.0027	0.726589
0.00271	0.728915
0.00272	0.731178
0.00273	0.733365
0.00274	0.735498
0.00275	0.73755
0.00276	0.739526
0.00277	0.741419
0.00278	0.743224
0.00279	0.744935
0.0028	0.746548
0.00281	0.748055
0.00282	0.749545
0.00283	0.750753
0.00284	0.751946
0.00285	0.752914
0.00286	0.753709
0.00287	0.754504
0.00288	0.754944
0.00289	0.755325
0.0029	0.755354
0.00291	0.755413
0.00292	0.754943
0.00293	0.75448
0.00294	0.753522
0.00295	0.752346
0.00296	0.750774
0.00297	0.748773
0.00298	0.746409
0.00299	0.743279
0.003	0.739855
0.00301	0.735646
0.00302	0.730613
0.00303	0.724628
0.00304	0.717513
0.00305	0.708902
0.00306	0.698904
0.00307	0.686636
0.00308	0.672116
0.00309	0.654336
0.0031	0.632556
0.00311	0.605752
0.00312	0.572927
0.00313	0.533017
0.00314	0.486173
0.00315	0.433593
0.00316	0.377873
0.00317	0.321402
0.00318	0.264365
0.00319	0.205704
0.0032	0.146113
0.00321	0.0895224
0.00322	0.0433967
0.00323	0.0151582
0.00324	0.00407726
0.00325	0.00152781
0.00326	0.00113777
0.00327	0.0010495
0.00328	0.00101006
0.00329	0.000994927
0.0033	0.000987429
0.00331	0.00098054
0.00332	0.000975039
0.00333	0.000970054
0.00334	0.000964677
0.00335	0.000960214
0.00336	0.000955181
0.00337	0.000950861
0.00338	0.000948326
0.00339	0.000943456
0.0034	0.000938827
0.00341	0.000934325
0.00342	0.000930229
0.00343	0.000925575
0.00344	0.000921018
0.00345	0.000916461
0.00346	0.000912406
0.00347	0.000908314
0.00348	0.000904199
0.00349	0.000900307
0.0035	0.000896137


==> Data/TensionModified_phiEst_eps088_grid/BulkEnergy_Step4.dat <==
0	0
1e-05	1.53985e-05
2e-05	6.15928e-05
3e-05	0.00013858
4e-05	0.000246354
5e-05	0.000384909
6e-05	0.000554234
7e-05	0.000754318
8e-05	0.000985147
9e-05	0.00124671
0.0001	0.00153898
0.00011	0.00186194
0.00012	0.00221557
0.00013	0.00259984
0.00014	0.00301474
0.00015	0.00346023
0.00016	0.00393627
0.00017	0.00444285
0.00018	0.00497991
0.00019	0.00554743
0.0002	0.00614537
0.00021	0.00677369
0.00022	0.00743234
0.00023	0.00812128
0.00024	0.00884046
0.00025	0.00958983
0.00026	0.0103693
0.00027	0.0111789
0.00028	0.0120186
0.00029	0.0128882
0.0003	0.0137877
0.00031	0.0147171
0.00032	0.0156763
0.00033	0.0166652
0.00034	0.0176837
0.00035	0.0187319
0.00036	0.0198096
0.00037	0.0209167
0.00038	0.0220532
0.00039	0.0232189
0.0004	0.0244139
0.00041	0.025638
0.00042	0.0268912
0.00043	0.0281734
0.00044	0.0294844
0.00045	0.0308242
0.00046	0.0321927
0.00047	0.0335898
0.00048	0.0350154
0.00049	0.0364694
0.0005	0.0379518
0.00051	0.0394624
0.00052	0.0410011
0.00053	0.0425677
0.00054	0.0441623
0.00055	0.0457847
0.00056	0.0474348
0.00057	0.0491125
0.00058	0.0508176
0.00059	0.0525501
0.0006	0.0543098
0.00061	0.0560966
0.00062	0.0579104
0.00063	0.0597511
0.00064	0.0616186
0.00065	0.0635127
0.00066	0.0654332
0.00067	0.0673802
0.00068	0.0693534
0.00069	0.0713526
0.0007	0.0733779
0.00071	0.075429
0.00072	0.0775058
0.00073	0.0796082
0.00074	0.081736
0.00075	0.0838891
0.00076	0.0860673
0.00077	0.0882705
0.00078	0.0904986
0.00079	0.0927514
0.0008	0.0950287
0.00081	0.0973304
0.00082	0.0996564
0.00083	0.102006
0.00084	0.10438
0.00085	0.106778
0.00086	0.1092
0.00087	0.111645
0.00088	0.114113
0.00089	0.116604
0.0009	0.119118
0.00091	0.121656
0.00092	0.124215
0.00093	0.126798
0.00094	0.129402
0.00095	0.132029
0.00096	0.134677
0.00097	0.137348
0.00098	0.14004
0.00099	0.142753
0.001	0.145488
0.00101	0.148244
0.00102	0.151021
0.00103	0.153818
0.00104	0.156636
0.00105	0.159475
0.00106	0.162333
0.00107	0.165212
0.00108	0.16811
0.00109	0.171028
0.0011	0.173966
0.00111	0.176922
0.00112	0.179898
0.00113	0.182893
0.00114	0.185906
0.00115	0.188937
0.00116	0.191987
0.00117	0.195055
0.00118	0.198141
0.00119	0.201245
0.0012	0.204366
0.00121	0.207504
0.00122	0.210659
0.00123	0.213831
0.00124	0.21702
0.00125	0.220226
0.00126	0.223447
0.00127	0.226685
0.00128	0.229938
0.00129	0.233207
0.0013	0.236492
0.00131	0.239791
0.00132	0.243106
0.00133	0.246435
0.00134	0.249779
0.00135	0.253138
0.00136	0.25651
0.00137	0.259896
0.00138	0.263296
0.00139	0.26671
0.0014	0.270137
0.00141	0.273577
0.00142	0.277029
0.00143	0.280494
0.00144	0.283972
0.00145	0.287462
0.00146	0.290963
0.00147	0.294477
0.00148	0.298001
0.00149	0.301538
0.0015	0.305085
0.00151	0.308642
0.00152	0.312211
0.00153	0.315789
0.00154	0.319378
0.00155	0.322977
0.00156	0.326585
0.00157	0.330203
0.00158	0.333829
0.00159	0.337465
0.0016	0.341109
0.00161	0.344762
0.00162	0.348423
0.00163	0.352092
0.00164	0.355769
0.00165	0.359453
0.00166	0.363144
0.00167	0.366842
0.00168	0.370547
0.00169	0.374259
0.0017	0.377977
0.00171	0.3817
0.00172	0.38543
0.00173	0.389165
0.00174	0.392905
0.00175	0.39665
0.00176	0.4004
0.00177	0.404154
0.00178	0.407913
0.00179	0.411675
0.0018	0.415441
0.00181	0.419211
0.00182	0.422983
0.00183	0.426759
0.00184	0.430537
0.00185	0.434318
0.00186	0.4381
0.00187	0.441885
0.00188	0.44567
0.00189	0.449458
0.0019	0.453246
0.00191	0.457035
0.00192	0.460824
0.00193	0.464613
0.00194	0.468403
0.00195	0.472191
0.00196	0.47598
0.00197	0.479767
0.00198	0.483552
0.00199	0.487336
0.002	0.491119
0.00201	0.494899
0.00202	0.498676
0.00203	0.50245
0.00204	0.506222
0.00205	0.50999
0.00206	0.513754
0.00207	0.517514
0.00208	0.521269
0.00209	0.52502
0.0021	0.528766
0.00211	0.532506
0.00212	0.53624
0.00213	0.539968
0.00214	0.54369
0.00215	0.547405
0.00216	0.551112
0.00217	0.554812
0.00218	0.558504
0.00219	0.562187
0.0022	0.565862
0.00221	0.569527
0.00222	0.573183
0.00223	0.576829
0.00224	0.580465
0.00225	0.58409
0.00226	0.587703
0.00227	0.591305
0.00228	0.594894
0.00229	0.598471
0.0023	0.602035
0.00231	0.605585
0.00232	0.609121
0.00233	0.612642
0.00234	0.616149
0.00235	0.619639
0.00236	0.623113
0.00237	0.626571
0.00238	0.630011
0.00239	0.633433
0.0024	0.636836
0.00241	0.64022
0.00242	0.643584
0.00243	0.646927
0.00244	0.650249
0.00245	0.653549
0.00246	0.656827
0.00247	0.66008
0.00248	0.663309
0.00249	0.666512
0.0025	0.66969
0.00251	0.67284
0.00252	0.675962
0.00253	0.679055
0.00254	0.682118
0.00255	0.685149
0.00256	0.688148
0.00257	0.691114
0.00258	0.694044
0.00259	0.696938
0.0026	0.699794
0.00261	0.702612
0.00262	0.705388
0.00263	0.708122
0.00264	0.710812
0.00265	0.713455
0.00266	0.716051
0.00267	0.718596
0.00268	0.721089
0.00269	0.723527
0.0027	0.725907
0.00271	0.728227
0.00272	0.730483
0.00273	0.732663
0.00274	0.734904
0.00275	0.736851
0.00276	0.738844
0.00277	0.74066
0.00278	0.742464
0.00279	0.744173
0.0028	0.745778
0.00281	0.747302
0.00282	0.748648
0.00283	0.750076
0.00284	0.751064
0.00285	0.752165
0.00286	0.752892
0.00287	0.753695
0.00288	0.754131
0.00289	0.75445
0.0029	0.754515
0.00291	0.75455
0.00292	0.754079
0.00293	0.753556
0.00294	0.752543
0.00295	0.751468
0.00296	0.749718
0.00297	0.747731
0.00298	0.745231
0.00299	0.742305
0.003	0.738653
0.00301	0.734472
0.00302	0.729265
0.00303	0.723251
0.00304	0.716033
0.00305	0.707418
0.00306	0.697174
0.00307	0.684814
0.00308	0.66976
0.00309	0.651583
0.0031	0.629304
0.00311	0.601825
0.00312	0.568059
0.00313	0.527262
0.00314	0.479396
0.00315	0.425769
0.00316	0.369461
0.00317	0.312397
0.00318	0.254774
0.00319	0.1958
0.0032	0.136412
0.00321	0.0809424
0.00322	0.0371079
0.00323	0.0117787
0.00324	0.00265869
0.00325	0.000745535
0.00326	0.00048377
0.00327	0.00044624
0.00328	0.00043821
0.00329	0.000434697
0.0033	0.000432334
0.00331	0.000430253
0.00332	0.000428326
0.00333	0.000437857
0.00334	0.000424508
0.00335	0.000422393
0.00336	0.000420571
0.00337	0.000419026
0.00338	0.000417169
0.00339	0.000415289
0.0034	0.000413491
0.00341	0.000411714
0.00342	0.000409949
0.00343	0.000408212
0.00344	0.000406493
0.00345	0.000404341
0.00346	0.000402519
0.00347	0.000400869
0.00348	0.000399453
0.00349	0.000397895
0.0035	0.00039629


==> Data/TensionModified_phiEst_eps088_grid/BulkEnergy_Step5.dat <==
0	0
1e-05	1.53915e-05
2e-05	6.15646e-05
3e-05	0.000138516
4e-05	0.000246241
5e-05	0.000384732
6e-05	0.00055398
7e-05	0.000753972
8e-05	0.000984695
9e-05	0.00124613
0.0001	0.00153827
0.00011	0.00186108
0.00012	0.00221455
0.00013	0.00259865
0.00014	0.00301336
0.00015	0.00345864
0.00016	0.00393447
0.00017	0.00444081
0.00018	0.00497763
0.00019	0.00554489
0.0002	0.00614256
0.00021	0.00677059
0.00022	0.00742894
0.00023	0.00811756
0.00024	0.00883641
0.00025	0.00958544
0.00026	0.0103646
0.00027	0.0111738
0.00028	0.0120131
0.00029	0.0128823
0.0003	0.0137814
0.00031	0.0147104
0.00032	0.0156691
0.00033	0.0166575
0.00034	0.0176756
0.00035	0.0187233
0.00036	0.0198005
0.00037	0.0209071
0.00038	0.0220431
0.00039	0.0232083
0.0004	0.0244027
0.00041	0.0256263
0.00042	0.0268789
0.00043	0.0281605
0.00044	0.0294709
0.00045	0.0308101
0.00046	0.032178
0.00047	0.0335744
0.00048	0.0349994
0.00049	0.0364528
0.0005	0.0379344
0.00051	0.0394443
0.00052	0.0409823
0.00053	0.0425483
0.00054	0.0441421
0.00055	0.0457638
0.00056	0.0474131
0.00057	0.04909
0.00058	0.0507944
0.00059	0.0525261
0.0006	0.054285
0.00061	0.056071
0.00062	0.057884
0.00063	0.0597238
0.00064	0.0615904
0.00065	0.0634836
0.00066	0.0654033
0.00067	0.0673494
0.00068	0.0693217
0.00069	0.0713201
0.0007	0.0733444
0.00071	0.0753946
0.00072	0.0774704
0.00073	0.0795719
0.00074	0.0816987
0.00075	0.0838508
0.00076	0.086028
0.00077	0.0882302
0.00078	0.0904573
0.00079	0.0927091
0.0008	0.0949853
0.00081	0.097286
0.00082	0.0996109
0.00083	0.10196
0.00084	0.104333
0.00085	0.10673
0.00086	0.10915
0.00087	0.111594
0.00088	0.114061
0.00089	0.116551
0.0009	0.119064
0.00091	0.1216
0.00092	0.124159
0.00093	0.12674
0.00094	0.129343
0.00095	0.131969
0.00096	0.134616
0.00097	0.137285
0.00098	0.139976
0.00099	0.142689
0.001	0.145422
0.00101	0.148177
0.00102	0.150952
0.00103	0.153748
0.00104	0.156565
0.00105	0.159402
0.00106	0.16226
0.00107	0.165137
0.00108	0.168034
0.00109	0.170951
0.0011	0.173887
0.00111	0.176842
0.00112	0.179816
0.00113	0.18281
0.00114	0.185821
0.00115	0.188852
0.00116	0.1919
0.00117	0.194967
0.00118	0.198051
0.00119	0.201153
0.0012	0.204273
0.00121	0.20741
0.00122	0.210564
0.00123	0.213735
0.00124	0.216922
0.00125	0.220126
0.00126	0.223346
0.00127	0.226582
0.00128	0.229834
0.00129	0.233102
0.0013	0.236385
0.00131	0.239683
0.00132	0.242996
0.00133	0.246324
0.00134	0.249666
0.00135	0.253023
0.00136	0.256394
0.00137	0.259779
0.00138	0.263177
0.00139	0.266589
0.0014	0.270015
0.00141	0.273453
0.00142	0.276904
0.00143	0.280368
0.00144	0.283844
0.00145	0.287332
0.00146	0.290832
0.00147	0.294344
0.00148	0.297867
0.00149	0.301401
0.0015	0.304947
0.00151	0.308503
0.00152	0.31207
0.00153	0.315647
0.00154	0.319234
0.00155	0.322831
0.00156	0.326438
0.00157	0.330054
0.00158	0.333679
0.00159	0.337313
0.0016	0.340956
0.00161	0.344607
0.00162	0.348266
0.00163	0.351933
0.00164	0.355608
0.00165	0.359291
0.00166	0.36298
0.00167	0.366677
0.00168	0.37038
0.00169	0.37409
0.0017	0.377806
0.00171	0.381528
0.00172	0.385256
0.00173	0.388989
0.00174	0.392728
0.00175	0.396471
0.00176	0.400219
0.00177	0.403972
0.00178	0.407729
0.00179	0.411489
0.0018	0.415254
0.00181	0.419022
0.00182	0.422793
0.00183	0.426567
0.00184	0.430343
0.00185	0.434122
0.00186	0.437903
0.00187	0.441685
0.00188	0.44547
0.00189	0.449255
0.0019	0.453042
0.00191	0.456829
0.00192	0.460616
0.00193	0.464404
0.00194	0.468192
0.00195	0.471979
0.00196	0.475765
0.00197	0.47955
0.00198	0.483334
0.00199	0.487117
0.002	0.490897
0.00201	0.494675
0.00202	0.498451
0.00203	0.502224
0.00204	0.505993
0.00205	0.50976
0.00206	0.513522
0.00207	0.51728
0.00208	0.521034
0.00209	0.524783
0.0021	0.528527
0.00211	0.532265
0.00212	0.535998
0.00213	0.539724
0.00214	0.543444
0.00215	0.547157
0.00216	0.550863
0.00217	0.554561
0.00218	0.558251
0.00219	0.561932
0.0022	0.565605
0.00221	0.569269
0.00222	0.572923
0.00223	0.576567
0.00224	0.580201
0.00225	0.583824
0.00226	0.587436
0.00227	0.591036
0.00228	0.594623
0.00229	0.598198
0.0023	0.60176
0.00231	0.605309
0.00232	0.608843
0.00233	0.612362
0.00234	0.615867
0.00235	0.619356
0.00236	0.622828
0.00237	0.626283
0.00238	0.629722
0.00239	0.633142
0.0024	0.636543
0.00241	0.639925
0.00242	0.643287
0.00243	0.646629
0.00244	0.649949
0.00245	0.653247
0.00246	0.656522
0.00247	0.659774
0.00248	0.663001
0.00249	0.666202
0.0025	0.669378
0.00251	0.672526
0.00252	0.675646
0.00253	0.678737
0.00254	0.681798
0.00255	0.684827
0.00256	0.687824
0.00257	0.690787
0.00258	0.693715
0.00259	0.696607
0.0026	0.699461
0.00261	0.702276
0.00262	0.705051
0.00263	0.707782
0.00264	0.710469
0.00265	0.713111
0.00266	0.715704
0.00267	0.718247
0.00268	0.720737
0.00269	0.723172
0.0027	0.725549
0.00271	0.727867
0.00272	0.73012
0.00273	0.732268
0.00274	0.734414
0.00275	0.736456
0.00276	0.738422
0.00277	0.740308
0.00278	0.742104
0.00279	0.743806
0.0028	0.745406
0.00281	0.74701
0.00282	0.748361
0.00283	0.74953
0.00284	0.750934
0.00285	0.751706
0.00286	0.75251
0.00287	0.753453
0.00288	0.753809
0.00289	0.754006
0.0029	0.754494
0.00291	0.754157
0.00292	0.753908
0.00293	0.75317
0.00294	0.752083
0.00295	0.751172
0.00296	0.749454
0.00297	0.747556
0.00298	0.744883
0.00299	0.741912
0.003	0.738377
0.00301	0.734018
0.00302	0.72892
0.00303	0.722904
0.00304	0.715704
0.00305	0.706891
0.00306	0.696812
0.00307	0.684594
0.00308	0.669579
0.00309	0.651421
0.0031	0.629031
0.00311	0.601489
0.00312	0.567726
0.00313	0.526784
0.00314	0.478703
0.00315	0.424911
0.00316	0.368257
0.00317	0.310886
0.00318	0.253087
0.00319	0.193977
0.0032	0.134674
0.00321	0.0793289
0.00322	0.0358724
0.00323	0.0110501
0.00324	0.00225801
0.00325	0.000467566
0.00326	0.000235646
0.00327	0.00020976
0.00328	0.000205205
0.00329	0.000202908
0.0033	0.000202176
0.00331	0.000201529
0.00332	0.000203173
0.00333	0.000202041
0.00334	0.000199274
0.00335	0.00019843
0.00336	0.000197813
0.00337	0.000199269
0.00338	0.000201183
0.00339	0.00019836
0.0034	0.000195755
0.00341	0.000194933
0.00342	0.000194659
0.00343	0.000193793
0.00344	0.000195377
0.00345	0.000194794
0.00346	0.000192122
0.00347	0.000191554
0.00348	0.000191369
0.00349	0.00019135
0.0035	0.000190299


==> Data/TensionModified_phiEst_eps088_grid/CrackEnergy_Step0.dat <==
0	7.13133e-29
1e-05	5.26873e-13
2e-05	7.10947e-10
3e-05	3.59908e-09
4e-05	1.13745e-08
5e-05	2.77684e-08
6e-05	5.75775e-08
7e-05	1.06663e-07
8e-05	1.81948e-07
9e-05	2.91422e-07
0.0001	4.44132e-07
0.00011	6.50188e-07
0.00012	9.20758e-07
0.00013	1.26807e-06
0.00014	1.70539e-06
0.00015	2.24707e-06
0.00016	2.90849e-06
0.00017	3.70609e-06
0.00018	4.65734e-06
0.00019	5.78077e-06
0.0002	7.09596e-06
0.00021	8.6235e-06
0.00022	1.03851e-05
0.00023	1.24033e-05
0.00024	1.47019e-05
0.00025	1.73057e-05
0.00026	2.02404e-05
0.00027	2.35327e-05
0.00028	2.72105e-05
0.00029	3.13025e-05
0.0003	3.58387e-05
0.00031	4.08497e-05
0.00032	4.63675e-05
0.00033	5.24249e-05
0.00034	5.90556e-05
0.00035	6.62945e-05
0.00036	7.41773e-05
0.00037	8.27407e-05
0.00038	9.20226e-05
0.00039	0.000102062
0.0004	0.000112897
0.00041	0.000124571
0.00042	0.000137123
0.00043	0.000150596
0.00044	0.000165035
0.00045	0.000180482
0.00046	0.000196985
0.00047	0.000214588
0.00048	0.000233339
0.00049	0.000253286
0.0005	0.000274478
0.00051	0.000296965
0.00052	0.000320797
0.00053	0.000346027
0.00054	0.000372707
0.00055	0.000400889
0.00056	0.000430629
0.00057	0.000461981
0.00058	0.000495002
0.00059	0.000529748
0.0006	0.000566277
0.00061	0.000604647
0.00062	0.000644917
0.00063	0.000687149
0.00064	0.000731401
0.00065	0.000777737
0.00066	0.000826219
0.00067	0.000876909
0.00068	0.000929873
0.00069	0.000985174
0.0007	0.00104288
0.00071	0.00110305
0.00072	0.00116576
0.00073	0.00123108
0.00074	0.00129907
0.00075	0.0013698
0.00076	0.00144334
0.00077	0.00151977
0.00078	0.00159915
0.00079	0.00168156
0.0008	0.00176706
0.00081	0.00185574
0.00082	0.00194766
0.00083	0.00204291
0.00084	0.00214155
0.00085	0.00224366
0.00086	0.00234933
0.00087	0.00245862
0.00088	0.00257161
0.00089	0.00268839
0.0009	0.00280902
0.00091	0.0029336
0.00092	0.0030622
0.00093	0.00319491
0.00094	0.00333179
0.00095	0.00347294
0.00096	0.00361844
0.00097	0.00376837
0.00098	0.00392282
0.00099	0.00408186
0.001	0.00424559
0.00101	0.00441408
0.00102	0.00458743
0.00103	0.00476571
0.00104	0.00494903
0.00105	0.00513745
0.00106	0.00533108
0.00107	0.00552999
0.00108	0.00573429
0.00109	0.00594404
0.0011	0.00615936
0.00111	0.00638032
0.00112	0.00660701
0.00113	0.00683953
0.00114	0.00707796
0.00115	0.0073224
0.00116	0.00757294
0.00117	0.00782968
0.00118	0.0080927
0.00119	0.00836209
0.0012	0.00863796
0.00121	0.00892039
0.00122	0.00920947
0.00123	0.00950531
0.00124	0.009808
0.00125	0.0101176
0.00126	0.0104343
0.00127	0.0107581
0.00128	0.0110891
0.00129	0.0114275
0.0013	0.0117733
0.00131	0.0121266
0.00132	0.0124875
0.00133	0.0128561
0.00134	0.0132326
0.00135	0.0136169
0.00136	0.0140093
0.00137	0.0144098
0.00138	0.0148185
0.00139	0.0152355
0.0014	0.0156609
0.00141	0.0160948
0.00142	0.0165373
0.00143	0.0169886
0.00144	0.0174486
0.00145	0.0179176
0.00146	0.0183955
0.00147	0.0188826
0.00148	0.0193789
0.00149	0.0198846
0.0015	0.0203996
0.00151	0.0209242
0.00152	0.0214584
0.00153	0.0220024
0.00154	0.0225562
0.00155	0.0231199
0.00156	0.0236937
0.00157	0.0242776
0.00158	0.0248718
0.00159	0.0254764
0.0016	0.0260914
0.00161	0.0267171
0.00162	0.0273534
0.00163	0.0280005
0.00164	0.0286585
0.00165	0.0293275
0.00166	0.0300076
0.00167	0.030699
0.00168	0.0314017
0.00169	0.0321159
0.0017	0.0328416
0.00171	0.033579
0.00172	0.0343282
0.00173	0.0350893
0.00174	0.0358624
0.00175	0.0366476
0.00176	0.0374451
0.00177	0.0382549
0.00178	0.0390772
0.00179	0.0399121
0.0018	0.0407597
0.00181	0.0416201
0.00182	0.0424934
0.00183	0.0433799
0.00184	0.0442795
0.00185	0.0451924
0.00186	0.0461187
0.00187	0.0470586
0.00188	0.0480121
0.00189	0.0489795
0.0019	0.0499608
0.00191	0.0509561
0.00192	0.0519656
0.00193	0.0529895
0.00194	0.0540278
0.00195	0.0550806
0.00196	0.0561482
0.00197	0.0572307
0.00198	0.0583281
0.00199	0.0594407
0.002	0.0605685
0.00201	0.0617118
0.00202	0.0628706
0.00203	0.0640451
0.00204	0.0652355
0.00205	0.0664419
0.00206	0.0676644
0.00207	0.0689033
0.00208	0.0701587
0.00209	0.0714307
0.0021	0.0727195
0.00211	0.0740253
0.00212	0.0753483
0.00213	0.0766885
0.00214	0.0780463
0.00215	0.0794217
0.00216	0.0808151
0.00217	0.0822264
0.00218	0.083656
0.00219	0.0851041
0.0022	0.0865708
0.00221	0.0880564
0.00222	0.089561
0.00223	0.0910849
0.00224	0.0926283
0.00225	0.0941914
0.00226	0.0957746
0.00227	0.0973779
0.00228	0.0990017
0.00229	0.100646
0.0023	0.102312
0.00231	0.103998
0.00232	0.105707
0.00233	0.107437
0.00234	0.109189
0.00235	0.110963
0.00236	0.112761
0.00237	0.114581
0.00238	0.116425
0.00239	0.118292
0.0024	0.120184
0.00241	0.1221
0.00242	0.124041
0.00243	0.126008
0.00244	0.128
0.00245	0.130018
0.00246	0.132063
0.00247	0.134135
0.00248	0.136235
0.00249	0.138363
0.0025	0.140519
0.00251	0.142705
0.00252	0.144921
0.00253	0.147167
0.00254	0.149444
0.00255	0.151753
0.00256	0.154095
0.00257	0.15647
0.00258	0.15888
0.00259	0.161324
0.0026	0.163804
0.00261	0.166322
0.00262	0.168877
0.00263	0.171471
0.00264	0.174105
0.00265	0.17678
0.00266	0.179498
0.00267	0.18226
0.00268	0.185067
0.00269	0.187921
0.0027	0.190824
0.00271	0.193777
0.00272	0.196782
0.00273	0.199841
0.00274	0.202957
0.00275	0.206141
0.00276	0.20937
0.00277	0.212637
0.00278	0.216045
0.00279	0.219486
0.0028	0.222995
0.00281	0.226562
0.00282	0.230251
0.00283	0.234015
0.00284	0.237869
0.00285	0.24183
0.00286	0.24589
0.00287	0.250067
0.00288	0.254357
0.00289	0.258778
0.0029	0.263326
0.00291	0.268019
0.00292	0.272865
0.00293	0.277876
0.00294	0.283066
0.00295	0.288447
0.00296	0.294038
0.00297	0.299856
0.00298	0.305923
0.00299	0.312262
0.003	0.318902
0.00301	0.325874
0.00302	0.333217
0.00303	0.340974
0.00304	0.349198
0.00305	0.357948
0.00306	0.3673
0.00307	0.377339
0.00308	0.388173
0.00309	0.399931
0.0031	0.412769
0.00311	0.42688
0.00312	0.4425
0.00313	0.459916
0.00314	0.479471
0.00315	0.501566
0.00316	0.526642
0.00317	0.55513
0.00318	0.58734
0.00319	0.623293
0.0032	0.662529
0.00321	0.704083
0.00322	0.746742
0.00323	0.789443
0.00324	0.831365
0.00325	0.872349
0.00326	0.909935
0.00327	0.939776
0.00328	0.958928
0.00329	0.969035
0.0033	0.973699
0.00331	0.976566
0.00332	0.978428
0.00333	0.979386
0.00334	0.979825
0.00335	0.980069
0.00336	0.980248
0.00337	0.980404
0.00338	0.980551
0.00339	0.980695
0.0034	0.980835
0.00341	0.980973
0.00342	0.98111
0.00343	0.981245
0.00344	0.981378
0.00345	0.98151
0.00346	0.98164
0.00347	0.981769
0.00348	0.981896
0.00349	0.982022
0.0035	0.982146


==> Data/TensionModified_phiEst_eps088_grid/CrackEnergy_Step1.dat <==
0	7.13133e-29
1e-05	7.15309e-13
2e-05	7.07099e-10
3e-05	3.5796e-09
4e-05	1.13129e-08
5e-05	2.76181e-08
6e-05	5.72658e-08
7e-05	1.06085e-07
8e-05	1.80964e-07
9e-05	2.89845e-07
0.0001	4.41729e-07
0.00011	6.4667e-07
0.00012	9.15776e-07
0.00013	1.26121e-06
0.00014	1.69617e-06
0.00015	2.23492e-06
0.00016	2.89276e-06
0.00017	3.68605e-06
0.00018	4.63216e-06
0.00019	5.74952e-06
0.0002	7.05761e-06
0.00021	8.57691e-06
0.00022	1.0329e-05
0.00023	1.23363e-05
0.00024	1.46225e-05
0.00025	1.72123e-05
0.00026	2.01311e-05
0.00027	2.34057e-05
0.00028	2.70637e-05
0.00029	3.11337e-05
0.0003	3.56454e-05
0.00031	4.06295e-05
0.00032	4.61177e-05
0.00033	5.21425e-05
0.00034	5.87376e-05
0.00035	6.59376e-05
0.00036	7.3778e-05
0.00037	8.22956e-05
0.00038	9.15277e-05
0.00039	0.000101513
0.0004	0.000112291
0.00041	0.000123901
0.00042	0.000136386
0.00043	0.000149788
0.00044	0.000164149
0.00045	0.000179514
0.00046	0.000195929
0.00047	0.000213438
0.00048	0.000232089
0.00049	0.00025193
0.0005	0.000273009
0.00051	0.000295377
0.00052	0.000319083
0.00053	0.000344178
0.00054	0.000370716
0.00055	0.00039875
0.00056	0.000428332
0.00057	0.000459519
0.00058	0.000492365
0.00059	0.000526928
0.0006	0.000563264
0.00061	0.000601432
0.00062	0.00064149
0.00063	0.000683499
0.00064	0.000727519
0.00065	0.000773612
0.00066	0.00082184
0.00067	0.000872265
0.00068	0.000924951
0.00069	0.000979964
0.0007	0.00103737
0.00071	0.00109723
0.00072	0.00115961
0.00073	0.00122459
0.00074	0.00129222
0.00075	0.00136259
0.00076	0.00143575
0.00077	0.00151178
0.00078	0.00159075
0.00079	0.00167273
0.0008	0.0017578
0.00081	0.00184602
0.00082	0.00193747
0.00083	0.00203223
0.00084	0.00213036
0.00085	0.00223196
0.00086	0.00233708
0.00087	0.00244581
0.00088	0.00255823
0.00089	0.00267441
0.0009	0.00279444
0.00091	0.00291839
0.00092	0.00304634
0.00093	0.00317837
0.00094	0.00331457
0.00095	0.00345501
0.00096	0.00359978
0.00097	0.00374896
0.00098	0.00390263
0.00099	0.00406088
0.001	0.00422379
0.00101	0.00439144
0.00102	0.00456393
0.00103	0.00474134
0.00104	0.00492374
0.00105	0.00511124
0.00106	0.00530392
0.00107	0.00550186
0.00108	0.00570515
0.00109	0.00591388
0.0011	0.00612815
0.00111	0.00634803
0.00112	0.00657363
0.00113	0.00680502
0.00114	0.00704231
0.00115	0.00728558
0.00116	0.00753492
0.00117	0.00779042
0.00118	0.00805219
0.00119	0.0083203
0.0012	0.00859486
0.00121	0.00887596
0.00122	0.00916368
0.00123	0.00945814
0.00124	0.00975941
0.00125	0.0100676
0.00126	0.0103828
0.00127	0.0107051
0.00128	0.0110346
0.00129	0.0113714
0.0013	0.0117156
0.00131	0.0120673
0.00132	0.0124266
0.00133	0.0127935
0.00134	0.0131683
0.00135	0.0135509
0.00136	0.0139415
0.00137	0.0143402
0.00138	0.0147471
0.00139	0.0151622
0.0014	0.0155858
0.00141	0.0160178
0.00142	0.0164584
0.00143	0.0169077
0.00144	0.0173657
0.00145	0.0178327
0.00146	0.0183086
0.00147	0.0187936
0.00148	0.0192878
0.00149	0.0197913
0.0015	0.0203042
0.00151	0.0208266
0.00152	0.0213586
0.00153	0.0219004
0.00154	0.0224519
0.00155	0.0230133
0.00156	0.0235848
0.00157	0.0241664
0.00158	0.0247582
0.00159	0.0253604
0.0016	0.0259731
0.00161	0.0265962
0.00162	0.0272301
0.00163	0.0278747
0.00164	0.0285302
0.00165	0.0291967
0.00166	0.0298743
0.00167	0.0305631
0.00168	0.0312633
0.00169	0.0319749
0.0017	0.032698
0.00171	0.0334327
0.00172	0.0341793
0.00173	0.0349377
0.00174	0.0357081
0.00175	0.0364907
0.00176	0.0372855
0.00177	0.0380926
0.00178	0.0389121
0.00179	0.0397443
0.0018	0.0405892
0.00181	0.0414469
0.00182	0.0423175
0.00183	0.0432012
0.00184	0.044098
0.00185	0.0450082
0.00186	0.0459318
0.00187	0.046869
0.00188	0.0478198
0.00189	0.0487845
0.0019	0.0497631
0.00191	0.0507558
0.00192	0.0517627
0.00193	0.0527839
0.00194	0.0538196
0.00195	0.0548699
0.00196	0.055935
0.00197	0.0570149
0.00198	0.0581099
0.00199	0.05922
0.002	0.0603455
0.00201	0.0614864
0.00202	0.0626429
0.00203	0.0638152
0.00204	0.0650034
0.00205	0.0662077
0.00206	0.0674283
0.00207	0.0686652
0.00208	0.0699187
0.00209	0.0711889
0.0021	0.072476
0.00211	0.0737802
0.00212	0.0751017
0.00213	0.0764405
0.00214	0.077797
0.00215	0.0791713
0.00216	0.0805636
0.00217	0.0819741
0.00218	0.083403
0.00219	0.0848505
0.0022	0.0863168
0.00221	0.0878022
0.00222	0.0893068
0.00223	0.0908309
0.00224	0.0923747
0.00225	0.0939384
0.00226	0.0955224
0.00227	0.0971268
0.00228	0.0987519
0.00229	0.100398
0.0023	0.102065
0.00231	0.103754
0.00232	0.105465
0.00233	0.107198
0.00234	0.108954
0.00235	0.110732
0.00236	0.112533
0.00237	0.114358
0.00238	0.116207
0.00239	0.11808
0.0024	0.119978
0.00241	0.121901
0.00242	0.123849
0.00243	0.125823
0.00244	0.127824
0.00245	0.129851
0.00246	0.131906
0.00247	0.133989
0.00248	0.1361
0.00249	0.13824
0.0025	0.14041
0.00251	0.14261
0.00252	0.144841
0.00253	0.147104
0.00254	0.149399
0.00255	0.151727
0.00256	0.154089
0.00257	0.156486
0.00258	0.158919
0.00259	0.161389
0.0026	0.163896
0.00261	0.166442
0.00262	0.169028
0.00263	0.171655
0.00264	0.174325
0.00265	0.177039
0.00266	0.179798
0.00267	0.182604
0.00268	0.185458
0.00269	0.188363
0.0027	0.191321
0.00271	0.194333
0.00272	0.197402
0.00273	0.200537
0.00274	0.203675
0.00275	0.206985
0.00276	0.210309
0.00277	0.2137
0.00278	0.217169
0.00279	0.220717
0.0028	0.224352
0.00281	0.228037
0.00282	0.231899
0.00283	0.235816
0.00284	0.239857
0.00285	0.243988
0.00286	0.248312
0.00287	0.252711
0.00288	0.25727
0.00289	0.261961
0.0029	0.266818
0.00291	0.271859
0.00292	0.277091
0.00293	0.282524
0.00294	0.288188
0.00295	0.2941
0.00296	0.300288
0.00297	0.306786
0.00298	0.313624
0.00299	0.320853
0.003	0.328546
0.00301	0.336656
0.00302	0.345377
0.00303	0.354732
0.00304	0.364886
0.00305	0.375844
0.00306	0.387908
0.00307	0.40113
0.00308	0.415909
0.00309	0.432448
0.0031	0.451098
0.00311	0.472464
0.00312	0.496883
0.00313	0.525001
0.00314	0.557093
0.00315	0.593013
0.00316	0.632072
0.00317	0.672894
0.00318	0.71418
0.00319	0.755051
0.0032	0.795011
0.00321	0.833825
0.00322	0.869433
0.00323	0.897907
0.00324	0.915907
0.00325	0.924174
0.00326	0.927179
0.00327	0.928317
0.00328	0.929037
0.00329	0.929491
0.0033	0.929748
0.00331	0.929762
0.00332	0.929719
0.00333	0.929765
0.00334	0.929826
0.00335	0.929814
0.00336	0.929849
0.00337	0.929902
0.00338	0.929959
0.00339	0.930017
0.0034	0.930075
0.00341	0.930133
0.00342	0.930189
0.00343	0.930245
0.00344	0.930301
0.00345	0.930356
0.00346	0.93041
0.00347	0.930464
0.00348	0.930516
0.00349	0.930569
0.0035	0.930621


==> Data/TensionModified_phiEst_eps088_grid/CrackEnergy_Step2.dat <==
0	7.13133e-29
1e-05	5.61658e-13
2e-05	7.04959e-10
3e-05	3.56877e-09
4e-05	1.12787e-08
5e-05	2.75346e-08
6e-05	5.70926e-08
7e-05	1.05764e-07
8e-05	1.80416e-07
9e-05	2.88968e-07
0.0001	4.40393e-07
0.00011	6.44714e-07
0.00012	9.13006e-07
0.00013	1.25739e-06
0.00014	1.69104e-06
0.00015	2.22816e-06
0.00016	2.88402e-06
0.00017	3.6749e-06
0.00018	4.61816e-06
0.00019	5.73215e-06
0.0002	7.03628e-06
0.00021	8.55099e-06
0.00022	1.02978e-05
0.00023	1.2299e-05
0.00024	1.45784e-05
0.00025	1.71603e-05
0.00026	2.00703e-05
0.00027	2.3335e-05
0.00028	2.6982e-05
0.00029	3.10397e-05
0.0003	3.55379e-05
0.00031	4.0507e-05
0.00032	4.59786e-05
0.00033	5.19853e-05
0.00034	5.85605e-05
0.00035	6.57388e-05
0.00036	7.35557e-05
0.00037	8.20477e-05
0.00038	9.12521e-05
0.00039	0.000101207
0.0004	0.000111953
0.00041	0.000123529
0.00042	0.000135976
0.00043	0.000149337
0.00044	0.000163656
0.00045	0.000178975
0.00046	0.00019534
0.00047	0.000212797
0.00048	0.000231392
0.00049	0.000251174
0.0005	0.00027219
0.00051	0.000294491
0.00052	0.000318126
0.00053	0.000343147
0.00054	0.000369606
0.00055	0.000397555
0.00056	0.00042705
0.00057	0.000458143
0.00058	0.000490892
0.00059	0.000525352
0.0006	0.00056158
0.00061	0.000599635
0.00062	0.000639574
0.00063	0.000681459
0.00064	0.000725349
0.00065	0.000771305
0.00066	0.00081939
0.00067	0.000869666
0.00068	0.000922197
0.00069	0.000977047
0.0007	0.00103428
0.00071	0.00109397
0.00072	0.00115617
0.00073	0.00122095
0.00074	0.00128839
0.00075	0.00135854
0.00076	0.00143149
0.00077	0.0015073
0.00078	0.00158604
0.00079	0.00166778
0.0008	0.0017526
0.00081	0.00184056
0.00082	0.00193175
0.00083	0.00202623
0.00084	0.00212408
0.00085	0.00222537
0.00086	0.00233019
0.00087	0.00243861
0.00088	0.0025507
0.00089	0.00266655
0.0009	0.00278623
0.00091	0.00290982
0.00092	0.0030374
0.00093	0.00316905
0.00094	0.00330485
0.00095	0.00344489
0.00096	0.00358924
0.00097	0.003738
0.00098	0.00389123
0.00099	0.00404902
0.001	0.00421147
0.00101	0.00437865
0.00102	0.00455064
0.00103	0.00472754
0.00104	0.00490943
0.00105	0.0050964
0.00106	0.00528853
0.00107	0.00548591
0.00108	0.00568863
0.00109	0.00589678
0.0011	0.00611044
0.00111	0.00632971
0.00112	0.00655467
0.00113	0.00678541
0.00114	0.00702204
0.00115	0.00726463
0.00116	0.00751327
0.00117	0.00776807
0.00118	0.00802911
0.00119	0.00829648
0.0012	0.00857028
0.00121	0.0088506
0.00122	0.00913753
0.00123	0.00943118
0.00124	0.00973162
0.00125	0.010039
0.00126	0.0103533
0.00127	0.0106747
0.00128	0.0110033
0.00129	0.0113392
0.0013	0.0116825
0.00131	0.0120332
0.00132	0.0123915
0.00133	0.0127575
0.00134	0.0131313
0.00135	0.0135129
0.00136	0.0139024
0.00137	0.0143001
0.00138	0.0147059
0.00139	0.0151199
0.0014	0.0155424
0.00141	0.0159732
0.00142	0.0164127
0.00143	0.0168608
0.00144	0.0173176
0.00145	0.0177834
0.00146	0.0182581
0.00147	0.0187418
0.00148	0.0192348
0.00149	0.019737
0.0015	0.0202486
0.00151	0.0207697
0.00152	0.0213003
0.00153	0.0218407
0.00154	0.0223908
0.00155	0.0229508
0.00156	0.0235209
0.00157	0.024101
0.00158	0.0246914
0.00159	0.0252921
0.0016	0.0259032
0.00161	0.0265249
0.00162	0.0271572
0.00163	0.0278003
0.00164	0.0284542
0.00165	0.0291191
0.00166	0.0297951
0.00167	0.0304823
0.00168	0.0311808
0.00169	0.0318907
0.0017	0.0326121
0.00171	0.0333451
0.00172	0.03409
0.00173	0.0348467
0.00174	0.0356153
0.00175	0.0363961
0.00176	0.0371891
0.00177	0.0379944
0.00178	0.0388121
0.00179	0.0396425
0.0018	0.0404855
0.00181	0.0413413
0.00182	0.04221
0.00183	0.0430918
0.00184	0.0439868
0.00185	0.044895
0.00186	0.0458167
0.00187	0.046752
0.00188	0.0477009
0.00189	0.0486636
0.0019	0.0496402
0.00191	0.0506309
0.00192	0.0516358
0.00193	0.052655
0.00194	0.0536887
0.00195	0.054737
0.00196	0.0558001
0.00197	0.056878
0.00198	0.057971
0.00199	0.0590791
0.002	0.0602025
0.00201	0.0613414
0.00202	0.062496
0.00203	0.0636663
0.00204	0.0648525
0.00205	0.0660548
0.00206	0.0672734
0.00207	0.0685083
0.00208	0.0697598
0.00209	0.0710281
0.0021	0.0723133
0.00211	0.0736156
0.00212	0.0749352
0.00213	0.0762722
0.00214	0.0776268
0.00215	0.0789993
0.00216	0.0803898
0.00217	0.0817986
0.00218	0.0832257
0.00219	0.0846716
0.0022	0.0861362
0.00221	0.08762
0.00222	0.089123
0.00223	0.0906456
0.00224	0.092188
0.00225	0.0937504
0.00226	0.095333
0.00227	0.0969362
0.00228	0.0985602
0.00229	0.100205
0.0023	0.101872
0.00231	0.10356
0.00232	0.10527
0.00233	0.107002
0.00234	0.108757
0.00235	0.110535
0.00236	0.112336
0.00237	0.114161
0.00238	0.116009
0.00239	0.117883
0.0024	0.119781
0.00241	0.121704
0.00242	0.123653
0.00243	0.125628
0.00244	0.127629
0.00245	0.129658
0.00246	0.131714
0.00247	0.133799
0.00248	0.135912
0.00249	0.138055
0.0025	0.140227
0.00251	0.14243
0.00252	0.144665
0.00253	0.146931
0.00254	0.149231
0.00255	0.151563
0.00256	0.153931
0.00257	0.156334
0.00258	0.158773
0.00259	0.161249
0.0026	0.163764
0.00261	0.166318
0.00262	0.168913
0.00263	0.17155
0.00264	0.17423
0.00265	0.176955
0.00266	0.179727
0.00267	0.182547
0.00268	0.185416
0.00269	0.188338
0.0027	0.191313
0.00271	0.194344
0.00272	0.197434
0.00273	0.200594
0.00274	0.203742
0.00275	0.207093
0.00276	0.210449
0.00277	0.213873
0.00278	0.217376
0.00279	0.220966
0.0028	0.224642
0.00281	0.228404
0.00282	0.23229
0.00283	0.236236
0.00284	0.240378
0.00285	0.244621
0.00286	0.248913
0.00287	0.253466
0.00288	0.258144
0.00289	0.262869
0.0029	0.267893
0.00291	0.273106
0.00292	0.278422
0.00293	0.28409
0.00294	0.28988
0.00295	0.296082
0.00296	0.302539
0.00297	0.309249
0.00298	0.316504
0.00299	0.324133
0.003	0.332173
0.00301	0.340921
0.00302	0.350286
0.00303	0.360413
0.00304	0.371343
0.00305	0.383412
0.00306	0.396802
0.00307	0.411796
0.00308	0.428682
0.00309	0.44804
0.0031	0.470171
0.00311	0.495571
0.00312	0.524941
0.00313	0.55841
0.00314	0.595625
0.00315	0.635206
0.00316	0.675702
0.00317	0.716084
0.00318	0.755745
0.00319	0.794432
0.0032	0.831374
0.00321	0.863893
0.00322	0.887878
0.00323	0.900758
0.00324	0.90531
0.00325	0.906328
0.00326	0.906527
0.00327	0.906607
0.00328	0.906473
0.00329	0.906217
0.0033	0.905744
0.00331	0.905061
0.00332	0.904816
0.00333	0.904712
0.00334	0.904634
0.00335	0.904581
0.00336	0.904525
0.00337	0.904458
0.00338	0.904407
0.00339	0.904393
0.0034	0.904415
0.00341	0.90442
0.00342	0.90444
0.00343	0.904423
0.00344	0.90441
0.00345	0.904414
0.00346	0.904433
0.00347	0.904453
0.00348	0.904445
0.00349	0.904455
0.0035	0.904477


==> Data/TensionModified_phiEst_eps088_grid/CrackEnergy_Step3.dat <==
0	7.13133e-29
1e-05	5.54479e-13
2e-05	6.74239e-10
3e-05	3.56276e-09
4e-05	1.12597e-08
5e-05	2.74882e-08
6e-05	5.69964e-08
7e-05	1.05586e-07
8e-05	1.80112e-07
9e-05	2.88482e-07
0.0001	4.39651e-07
0.00011	6.43629e-07
0.00012	9.11469e-07
0.00013	1.25528e-06
0.00014	1.68819e-06
0.00015	2.22441e-06
0.00016	2.87916e-06
0.00017	3.66872e-06
0.00018	4.61038e-06
0.00019	5.7225e-06
0.0002	7.02444e-06
0.00021	8.53661e-06
0.00022	1.02804e-05
0.00023	1.22784e-05
0.00024	1.45539e-05
0.00025	1.71314e-05
0.00026	2.00366e-05
0.00027	2.32958e-05
0.00028	2.69366e-05
0.00029	3.09876e-05
0.0003	3.54782e-05
0.00031	4.04389e-05
0.00032	4.59014e-05
0.00033	5.18979e-05
0.00034	5.84622e-05
0.00035	6.56285e-05
0.00036	7.34323e-05
0.00037	8.191e-05
0.00038	9.1099e-05
0.00039	0.000101038
0.0004	0.000111765
0.00041	0.000123321
0.00042	0.000135748
0.00043	0.000149087
0.00044	0.000163381
0.00045	0.000178675
0.00046	0.000195013
0.00047	0.00021244
0.00048	0.000231005
0.00049	0.000250753
0.0005	0.000271735
0.00051	0.000293998
0.00052	0.000317594
0.00053	0.000342573
0.00054	0.000368988
0.00055	0.000396891
0.00056	0.000426336
0.00057	0.000457378
0.00058	0.000490073
0.00059	0.000524475
0.0006	0.000560643
0.00061	0.000598634
0.00062	0.000638508
0.00063	0.000680323
0.00064	0.00072414
0.00065	0.00077002
0.00066	0.000818025
0.00067	0.000868218
0.00068	0.000920662
0.00069	0.000975422
0.0007	0.00103256
0.00071	0.00109215
0.00072	0.00115425
0.00073	0.00121892
0.00074	0.00128625
0.00075	0.00135629
0.00076	0.00142912
0.00077	0.0015048
0.00078	0.00158341
0.00079	0.00166502
0.0008	0.0017497
0.00081	0.00183751
0.00082	0.00192855
0.00083	0.00202288
0.00084	0.00212057
0.00085	0.0022217
0.00086	0.00232635
0.00087	0.00243458
0.00088	0.00254649
0.00089	0.00266215
0.0009	0.00278164
0.00091	0.00290502
0.00092	0.0030324
0.00093	0.00316384
0.00094	0.00329942
0.00095	0.00343923
0.00096	0.00358335
0.00097	0.00373186
0.00098	0.00388485
0.00099	0.00404239
0.001	0.00420457
0.00101	0.00437148
0.00102	0.0045432
0.00103	0.00471982
0.00104	0.00490141
0.00105	0.00508808
0.00106	0.0052799
0.00107	0.00547697
0.00108	0.00567936
0.00109	0.00588717
0.0011	0.0061005
0.00111	0.00631941
0.00112	0.00654402
0.00113	0.0067744
0.00114	0.00701064
0.00115	0.00725285
0.00116	0.0075011
0.00117	0.0077555
0.00118	0.00801612
0.00119	0.00828307
0.0012	0.00855644
0.00121	0.00883632
0.00122	0.0091228
0.00123	0.00941599
0.00124	0.00971596
0.00125	0.0100228
0.00126	0.0103367
0.00127	0.0106576
0.00128	0.0109857
0.00129	0.0113211
0.0013	0.0116638
0.00131	0.012014
0.00132	0.0123717
0.00133	0.0127372
0.00134	0.0131103
0.00135	0.0134913
0.00136	0.0138803
0.00137	0.0142773
0.00138	0.0146825
0.00139	0.0150959
0.0014	0.0155177
0.00141	0.0159479
0.00142	0.0163867
0.00143	0.0168341
0.00144	0.0172903
0.00145	0.0177553
0.00146	0.0182293
0.00147	0.0187124
0.00148	0.0192046
0.00149	0.019706
0.0015	0.0202169
0.00151	0.0207372
0.00152	0.021267
0.00153	0.0218066
0.00154	0.0223559
0.00155	0.0229151
0.00156	0.0234843
0.00157	0.0240636
0.00158	0.0246531
0.00159	0.025253
0.0016	0.0258632
0.00161	0.026484
0.00162	0.0271154
0.00163	0.0277575
0.00164	0.0284105
0.00165	0.0290744
0.00166	0.0297495
0.00167	0.0304357
0.00168	0.0311332
0.00169	0.031842
0.0017	0.0325625
0.00171	0.0332945
0.00172	0.0340383
0.00173	0.0347939
0.00174	0.0355615
0.00175	0.0363412
0.00176	0.0371331
0.00177	0.0379373
0.00178	0.0387539
0.00179	0.0395831
0.0018	0.040425
0.00181	0.0412797
0.00182	0.0421472
0.00183	0.0430279
0.00184	0.0439216
0.00185	0.0448287
0.00186	0.0457492
0.00187	0.0466832
0.00188	0.0476308
0.00189	0.0485923
0.0019	0.0495677
0.00191	0.0505571
0.00192	0.0515607
0.00193	0.0525787
0.00194	0.0536111
0.00195	0.0546581
0.00196	0.0557198
0.00197	0.0567964
0.00198	0.057888
0.00199	0.0589948
0.002	0.0601169
0.00201	0.0612544
0.00202	0.0624076
0.00203	0.0635765
0.00204	0.0647613
0.00205	0.0659623
0.00206	0.0671794
0.00207	0.068413
0.00208	0.0696631
0.00209	0.07093
0.0021	0.0722137
0.00211	0.0735146
0.00212	0.0748327
0.00213	0.0761683
0.00214	0.0775216
0.00215	0.0788926
0.00216	0.0802817
0.00217	0.081689
0.00218	0.0831148
0.00219	0.0845592
0.0022	0.0860225
0.00221	0.0875048
0.00222	0.0890065
0.00223	0.0905277
0.00224	0.0920686
0.00225	0.0936297
0.00226	0.0952109
0.00227	0.0968128
0.00228	0.0984354
0.00229	0.100079
0.0023	0.101744
0.00231	0.103431
0.00232	0.10514
0.00233	0.106871
0.00234	0.108625
0.00235	0.110401
0.00236	0.112201
0.00237	0.114025
0.00238	0.115872
0.00239	0.117745
0.0024	0.119641
0.00241	0.121564
0.00242	0.123512
0.00243	0.125486
0.00244	0.127487
0.00245	0.129515
0.00246	0.13157
0.00247	0.133654
0.00248	0.135767
0.00249	0.137909
0.0025	0.140081
0.00251	0.142284
0.00252	0.144518
0.00253	0.146785
0.00254	0.149084
0.00255	0.151417
0.00256	0.153785
0.00257	0.156188
0.00258	0.158628
0.00259	0.161105
0.0026	0.163621
0.00261	0.166176
0.00262	0.168773
0.00263	0.171412
0.00264	0.174094
0.00265	0.176821
0.00266	0.179596
0.00267	0.182418
0.00268	0.185291
0.00269	0.188216
0.0027	0.191195
0.00271	0.194231
0.00272	0.197326
0.00273	0.200493
0.00274	0.203708
0.00275	0.206999
0.00276	0.210359
0.00277	0.213795
0.00278	0.217311
0.00279	0.220912
0.0028	0.224602
0.00281	0.228389
0.00282	0.232193
0.00283	0.236253
0.00284	0.240315
0.00285	0.244619
0.00286	0.249029
0.00287	0.253459
0.00288	0.258252
0.00289	0.263024
0.0029	0.268127
0.00291	0.273192
0.00292	0.278752
0.00293	0.284273
0.00294	0.290258
0.00295	0.296425
0.00296	0.302948
0.00297	0.309849
0.00298	0.31706
0.00299	0.32498
0.003	0.33312
0.00301	0.341966
0.00302	0.351531
0.00303	0.361929
0.00304	0.373317
0.00305	0.386011
0.00306	0.399857
0.00307	0.415652
0.00308	0.433264
0.00309	0.45354
0.0031	0.476932
0.00311	0.504037
0.00312	0.535213
0.00313	0.570582
0.00314	0.609025
0.00315	0.649054
0.00316	0.689264
0.00317	0.728991
0.00318	0.767905
0.00319	0.805586
0.0032	0.84039
0.00321	0.868863
0.00322	0.887234
0.00323	0.895095
0.00324	0.896966
0.00325	0.896989
0.00326	0.896826
0.00327	0.896624
0.00328	0.896215
0.00329	0.89602
0.0033	0.895825
0.00331	0.895605
0.00332	0.895438
0.00333	0.895319
0.00334	0.895266
0.00335	0.895102
0.00336	0.894985
0.00337	0.894912
0.00338	0.894835
0.00339	0.89482
0.0034	0.894794
0.00341	0.894799
0.00342	0.894781
0.00343	0.894769
0.00344	0.894755
0.00345	0.894734
0.00346	0.894724
0.00347	0.894723
0.00348	0.894711
0.00349	0.894686
0.0035	0.894683


==> Data/TensionModified_phiEst_eps088_grid/CrackEnergy_Step4.dat <==
0	7.13133e-29
1e-05	5.1559e-13
2e-05	6.72826e-10
3e-05	3.55933e-09
4e-05	1.12488e-08
5e-05	2.74618e-08
6e-05	5.69416e-08
7e-05	1.05485e-07
8e-05	1.79939e-07
9e-05	2.88204e-07
0.0001	4.39228e-07
0.00011	6.4301e-07
0.00012	9.10593e-07
0.00013	1.25407e-06
0.00014	1.68657e-06
0.00015	2.22227e-06
0.00016	2.8764e-06
0.00017	3.66519e-06
0.00018	4.60595e-06
0.00019	5.717e-06
0.0002	7.01769e-06
0.00021	8.5284e-06
0.00022	1.02706e-05
0.00023	1.22666e-05
0.00024	1.45399e-05
0.00025	1.7115e-05
0.00026	2.00173e-05
0.00027	2.32734e-05
0.00028	2.69108e-05
0.00029	3.09578e-05
0.0003	3.54441e-05
0.00031	4.04001e-05
0.00032	4.58573e-05
0.00033	5.18481e-05
0.00034	5.84061e-05
0.00035	6.55655e-05
0.00036	7.33618e-05
0.00037	8.18314e-05
0.00038	9.10116e-05
0.00039	0.000100941
0.0004	0.000111658
0.00041	0.000123203
0.00042	0.000135618
0.00043	0.000148944
0.00044	0.000163225
0.00045	0.000178504
0.00046	0.000194826
0.00047	0.000212237
0.00048	0.000230784
0.00049	0.000250513
0.0005	0.000271475
0.00051	0.000293717
0.00052	0.00031729
0.00053	0.000342246
0.00054	0.000368635
0.00055	0.000396512
0.00056	0.000425929
0.00057	0.000456942
0.00058	0.000489605
0.00059	0.000523975
0.0006	0.000560108
0.00061	0.000598063
0.00062	0.000637899
0.00063	0.000679675
0.00064	0.00072345
0.00065	0.000769287
0.00066	0.000817246
0.00067	0.000867392
0.00068	0.000919786
0.00069	0.000974494
0.0007	0.00103158
0.00071	0.00109111
0.00072	0.00115315
0.00073	0.00121777
0.00074	0.00128503
0.00075	0.001355
0.00076	0.00142776
0.00077	0.00150337
0.00078	0.00158191
0.00079	0.00166344
0.0008	0.00174804
0.00081	0.00183577
0.00082	0.00192672
0.00083	0.00202096
0.00084	0.00211856
0.00085	0.0022196
0.00086	0.00232415
0.00087	0.00243228
0.00088	0.00254409
0.00089	0.00265964
0.0009	0.00277901
0.00091	0.00290229
0.00092	0.00302954
0.00093	0.00316086
0.00094	0.00329631
0.00095	0.00343599
0.00096	0.00357998
0.00097	0.00372835
0.00098	0.0038812
0.00099	0.00403859
0.001	0.00420063
0.00101	0.00436738
0.00102	0.00453894
0.00103	0.00471539
0.00104	0.00489682
0.00105	0.00508332
0.00106	0.00527496
0.00107	0.00547185
0.00108	0.00567405
0.00109	0.00588168
0.0011	0.0060948
0.00111	0.00631352
0.00112	0.00653792
0.00113	0.00676809
0.00114	0.00700412
0.00115	0.0072461
0.00116	0.00749413
0.00117	0.00774829
0.00118	0.00800868
0.00119	0.00827539
0.0012	0.00854851
0.00121	0.00882813
0.00122	0.00911436
0.00123	0.00940727
0.00124	0.00970698
0.00125	0.0100136
0.00126	0.0103271
0.00127	0.0106478
0.00128	0.0109756
0.00129	0.0113106
0.0013	0.0116531
0.00131	0.0120029
0.00132	0.0123604
0.00133	0.0127255
0.00134	0.0130983
0.00135	0.013479
0.00136	0.0138676
0.00137	0.0142643
0.00138	0.0146691
0.00139	0.0150822
0.0014	0.0155036
0.00141	0.0159334
0.00142	0.0163718
0.00143	0.0168188
0.00144	0.0172746
0.00145	0.0177392
0.00146	0.0182128
0.00147	0.0186954
0.00148	0.0191872
0.00149	0.0196882
0.0015	0.0201986
0.00151	0.0207184
0.00152	0.0212479
0.00153	0.0217869
0.00154	0.0223358
0.00155	0.0228945
0.00156	0.0234633
0.00157	0.0240421
0.00158	0.0246311
0.00159	0.0252304
0.0016	0.0258401
0.00161	0.0264603
0.00162	0.0270912
0.00163	0.0277328
0.00164	0.0283852
0.00165	0.0290486
0.00166	0.0297231
0.00167	0.0304087
0.00168	0.0311056
0.00169	0.0318139
0.0017	0.0325337
0.00171	0.0332652
0.00172	0.0340083
0.00173	0.0347633
0.00174	0.0355303
0.00175	0.0363094
0.00176	0.0371006
0.00177	0.0379042
0.00178	0.0387202
0.00179	0.0395487
0.0018	0.0403899
0.00181	0.0412439
0.00182	0.0421107
0.00183	0.0429907
0.00184	0.0438837
0.00185	0.0447901
0.00186	0.0457098
0.00187	0.0466431
0.00188	0.04759
0.00189	0.0485507
0.0019	0.0495253
0.00191	0.050514
0.00192	0.0515169
0.00193	0.052534
0.00194	0.0535657
0.00195	0.0546119
0.00196	0.0556728
0.00197	0.0567486
0.00198	0.0578394
0.00199	0.0589454
0.002	0.0600666
0.00201	0.0612033
0.00202	0.0623557
0.00203	0.0635237
0.00204	0.0647077
0.00205	0.0659078
0.00206	0.0671241
0.00207	0.0683568
0.00208	0.069606
0.00209	0.070872
0.0021	0.0721549
0.00211	0.0734549
0.00212	0.0747721
0.00213	0.0761068
0.00214	0.0774591
0.00215	0.0788293
0.00216	0.0802175
0.00217	0.0816239
0.00218	0.0830487
0.00219	0.0844922
0.0022	0.0859545
0.00221	0.0874359
0.00222	0.0889367
0.00223	0.0904569
0.00224	0.091997
0.00225	0.093557
0.00226	0.0951374
0.00227	0.0967383
0.00228	0.09836
0.00229	0.100003
0.0023	0.101667
0.00231	0.103353
0.00232	0.105061
0.00233	0.106791
0.00234	0.108544
0.00235	0.110319
0.00236	0.112118
0.00237	0.113941
0.00238	0.115788
0.00239	0.117659
0.0024	0.119555
0.00241	0.121477
0.00242	0.123424
0.00243	0.125397
0.00244	0.127397
0.00245	0.129424
0.00246	0.131479
0.00247	0.133562
0.00248	0.135674
0.00249	0.137816
0.0025	0.139987
0.00251	0.14219
0.00252	0.144423
0.00253	0.146689
0.00254	0.148988
0.00255	0.151321
0.00256	0.153688
0.00257	0.156091
0.00258	0.15853
0.00259	0.161007
0.0026	0.163523
0.00261	0.166078
0.00262	0.168674
0.00263	0.171313
0.00264	0.173996
0.00265	0.176723
0.00266	0.179498
0.00267	0.182321
0.00268	0.185194
0.00269	0.18812
0.0027	0.1911
0.00271	0.194137
0.00272	0.197234
0.00273	0.200402
0.00274	0.203505
0.00275	0.206895
0.00276	0.210233
0.00277	0.213739
0.00278	0.217251
0.00279	0.220849
0.0028	0.224541
0.00281	0.228298
0.00282	0.232227
0.00283	0.236063
0.00284	0.240329
0.00285	0.244462
0.00286	0.248951
0.00287	0.253357
0.00288	0.258124
0.00289	0.263015
0.0029	0.26809
0.00291	0.27317
0.00292	0.278726
0.00293	0.284307
0.00294	0.290342
0.00295	0.296401
0.00296	0.303091
0.00297	0.309966
0.00298	0.317307
0.00299	0.325008
0.003	0.333367
0.00301	0.342163
0.00302	0.351889
0.00303	0.362301
0.00304	0.373764
0.00305	0.386434
0.00306	0.400485
0.00307	0.416319
0.00308	0.434402
0.00309	0.454975
0.0031	0.478715
0.00311	0.506273
0.00312	0.538013
0.00313	0.573743
0.00314	0.612466
0.00315	0.652676
0.00316	0.692674
0.00317	0.732191
0.00318	0.770886
0.00319	0.808105
0.0032	0.841998
0.00321	0.868899
0.00322	0.885407
0.00323	0.891927
0.00324	0.893222
0.00325	0.893095
0.00326	0.892845
0.00327	0.892582
0.00328	0.892312
0.00329	0.892154
0.0033	0.891986
0.00331	0.891794
0.00332	0.891651
0.00333	0.891505
0.00334	0.891404
0.00335	0.891281
0.00336	0.891173
0.00337	0.891051
0.00338	0.890959
0.00339	0.890905
0.0034	0.890863
0.00341	0.890843
0.00342	0.890796
0.00343	0.890756
0.00344	0.890719
0.00345	0.890682
0.00346	0.890648
0.00347	0.890616
0.00348	0.89057
0.00349	0.890528
0.0035	0.890506


==> Data/TensionModified_phiEst_eps088_grid/CrackEnergy_Step5.dat <==
0	7.13133e-29
1e-05	4.89349e-13
2e-05	6.60584e-10
3e-05	3.55745e-09
4e-05	1.12429e-08
5e-05	2.74473e-08
6e-05	5.69116e-08
7e-05	1.05429e-07
8e-05	1.79844e-07
9e-05	2.88052e-07
0.0001	4.38997e-07
0.00011	6.4267e-07
0.00012	9.10112e-07
0.00013	1.25341e-06
0.00014	1.68568e-06
0.00015	2.2211e-06
0.00016	2.87488e-06
0.00017	3.66326e-06
0.00018	4.60352e-06
0.00019	5.71398e-06
0.0002	7.01399e-06
0.00021	8.52391e-06
0.00022	1.02651e-05
0.00023	1.22601e-05
0.00024	1.45322e-05
0.00025	1.7106e-05
0.00026	2.00068e-05
0.00027	2.32612e-05
0.00028	2.68966e-05
0.00029	3.09415e-05
0.0003	3.54254e-05
0.00031	4.03788e-05
0.00032	4.58331e-05
0.00033	5.18208e-05
0.00034	5.83753e-05
0.00035	6.5531e-05
0.00036	7.33232e-05
0.00037	8.17884e-05
0.00038	9.09637e-05
0.00039	0.000100888
0.0004	0.000111599
0.00041	0.000123138
0.00042	0.000135547
0.00043	0.000148866
0.00044	0.000163139
0.00045	0.00017841
0.00046	0.000194724
0.00047	0.000212125
0.00048	0.000230662
0.00049	0.000250382
0.0005	0.000271332
0.00051	0.000293563
0.00052	0.000317124
0.00053	0.000342066
0.00054	0.000368442
0.00055	0.000396304
0.00056	0.000425706
0.00057	0.000456702
0.00058	0.000489348
0.00059	0.0005237
0.0006	0.000559815
0.00061	0.00059775
0.00062	0.000637565
0.00063	0.000679318
0.00064	0.000723071
0.00065	0.000768884
0.00066	0.000816819
0.00067	0.000866938
0.00068	0.000919305
0.00069	0.000973984
0.0007	0.00103104
0.00071	0.00109054
0.00072	0.00115255
0.00073	0.00121713
0.00074	0.00128436
0.00075	0.0013543
0.00076	0.00142702
0.00077	0.00150259
0.00078	0.00158108
0.00079	0.00166257
0.0008	0.00174713
0.00081	0.00183482
0.00082	0.00192572
0.00083	0.00201991
0.00084	0.00211746
0.00085	0.00221844
0.00086	0.00232294
0.00087	0.00243102
0.00088	0.00254277
0.00089	0.00265826
0.0009	0.00277757
0.00091	0.00290078
0.00092	0.00302797
0.00093	0.00315922
0.00094	0.0032946
0.00095	0.00343421
0.00096	0.00357813
0.00097	0.00372642
0.00098	0.00387919
0.00099	0.0040365
0.001	0.00419845
0.00101	0.00436512
0.00102	0.00453659
0.00103	0.00471296
0.00104	0.00489429
0.00105	0.00508069
0.00106	0.00527224
0.00107	0.00546902
0.00108	0.00567113
0.00109	0.00587865
0.0011	0.00609166
0.00111	0.00631027
0.00112	0.00653455
0.00113	0.00676461
0.00114	0.00700052
0.00115	0.00724238
0.00116	0.00749028
0.00117	0.00774431
0.00118	0.00800457
0.00119	0.00827115
0.0012	0.00854413
0.00121	0.00882361
0.00122	0.00910969
0.00123	0.00940247
0.00124	0.00970202
0.00125	0.0100085
0.00126	0.0103219
0.00127	0.0106423
0.00128	0.01097
0.00129	0.0113049
0.0013	0.0116471
0.00131	0.0119968
0.00132	0.0123541
0.00133	0.012719
0.00134	0.0130917
0.00135	0.0134721
0.00136	0.0138606
0.00137	0.0142571
0.00138	0.0146617
0.00139	0.0150745
0.0014	0.0154957
0.00141	0.0159254
0.00142	0.0163635
0.00143	0.0168103
0.00144	0.0172659
0.00145	0.0177303
0.00146	0.0182036
0.00147	0.018686
0.00148	0.0191775
0.00149	0.0196783
0.0015	0.0201885
0.00151	0.0207081
0.00152	0.0212372
0.00153	0.021776
0.00154	0.0223246
0.00155	0.0228831
0.00156	0.0234515
0.00157	0.0240301
0.00158	0.0246188
0.00159	0.0252178
0.0016	0.0258273
0.00161	0.0264472
0.00162	0.0270778
0.00163	0.0277191
0.00164	0.0283712
0.00165	0.0290343
0.00166	0.0297084
0.00167	0.0303937
0.00168	0.0310903
0.00169	0.0317983
0.0017	0.0325177
0.00171	0.0332488
0.00172	0.0339916
0.00173	0.0347463
0.00174	0.0355129
0.00175	0.0362916
0.00176	0.0370825
0.00177	0.0378857
0.00178	0.0387013
0.00179	0.0395294
0.0018	0.0403702
0.00181	0.0412238
0.00182	0.0420903
0.00183	0.0429698
0.00184	0.0438625
0.00185	0.0447684
0.00186	0.0456878
0.00187	0.0466206
0.00188	0.0475671
0.00189	0.0485274
0.0019	0.0495016
0.00191	0.0504899
0.00192	0.0514923
0.00193	0.052509
0.00194	0.0535402
0.00195	0.0545859
0.00196	0.0556464
0.00197	0.0567217
0.00198	0.057812
0.00199	0.0589175
0.002	0.0600383
0.00201	0.0611746
0.00202	0.0623264
0.00203	0.063494
0.00204	0.0646775
0.00205	0.065877
0.00206	0.0670928
0.00207	0.068325
0.00208	0.0695737
0.00209	0.0708392
0.0021	0.0721216
0.00211	0.073421
0.00212	0.0747377
0.00213	0.0760719
0.00214	0.0774237
0.00215	0.0787933
0.00216	0.0801809
0.00217	0.0815868
0.00218	0.0830111
0.00219	0.084454
0.0022	0.0859158
0.00221	0.0873966
0.00222	0.0888968
0.00223	0.0904165
0.00224	0.091956
0.00225	0.0935155
0.00226	0.0950953
0.00227	0.0966956
0.00228	0.0983167
0.00229	0.099959
0.0023	0.101623
0.00231	0.103308
0.00232	0.105015
0.00233	0.106745
0.00234	0.108497
0.00235	0.110272
0.00236	0.11207
0.00237	0.113893
0.00238	0.115739
0.00239	0.117609
0.0024	0.119505
0.00241	0.121426
0.00242	0.123372
0.00243	0.125345
0.00244	0.127345
0.00245	0.129371
0.00246	0.131426
0.00247	0.133508
0.00248	0.13562
0.00249	0.137761
0.0025	0.139932
0.00251	0.142133
0.00252	0.144367
0.00253	0.146632
0.00254	0.14893
0.00255	0.151262
0.00256	0.153629
0.00257	0.156032
0.00258	0.158471
0.00259	0.160947
0.0026	0.163462
0.00261	0.166017
0.00262	0.168614
0.00263	0.171252
0.00264	0.173934
0.00265	0.176662
0.00266	0.179436
0.00267	0.182259
0.00268	0.185132
0.00269	0.188058
0.0027	0.191038
0.00271	0.194076
0.00272	0.197172
0.00273	0.20037
0.00274	0.203565
0.00275	0.206858
0.00276	0.21022
0.00277	0.213655
0.00278	0.217172
0.00279	0.220774
0.0028	0.224469
0.00281	0.228165
0.00282	0.232097
0.00283	0.236182
0.00284	0.240035
0.00285	0.244503
0.00286	0.248903
0.00287	0.253164
0.00288	0.257992
0.00289	0.262985
0.0029	0.267662
0.00291	0.27312
0.00292	0.278449
0.00293	0.284239
0.00294	0.290342
0.00295	0.296231
0.00296	0.302887
0.00297	0.309671
0.00298	0.317182
0.00299	0.324918
0.003	0.333154
0.00301	0.34213
0.00302	0.351735
0.00303	0.362137
0.00304	0.373584
0.00305	0.386437
0.00306	0.400316
0.00307	0.41601
0.00308	0.434044
0.00309	0.454582
0.0031	0.478419
0.00311	0.506
0.00312	0.537691
0.00313	0.573473
0.00314	0.612278
0.00315	0.652462
0.00316	0.692532
0.00317	0.732033
0.00318	0.77053
0.00319	0.807669
0.0032	0.841289
0.00321	0.867981
0.00322	0.884153
0.00323	0.89044
0.00324	0.89163
0.00325	0.891559
0.00326	0.891384
0.00327	0.89116
0.00328	0.890998
0.00329	0.890839
0.0033	0.890664
0.00331	0.890529
0.00332	0.890398
0.00333	0.890273
0.00334	0.890165
0.00335	0.890078
0.00336	0.88996
0.00337	0.889863
0.00338	0.889791
0.00339	0.889718
0.0034	0.889662
0.00341	0.889613
0.00342	0.88954
0.00343	0.889464
0.00344	0.88939
0.00345	0.88932
0.00346	0.889256
0.00347	0.889193
0.00348	0.889145
0.00349	0.889089
0.0035	0.889061


==> Data/TensionModified_phiEst_eps088_grid/StressY_Step0.dat <==
0	0
1e-05	1.55692
2e-05	3.11384
3e-05	4.67074
4e-05	6.2276
5e-05	7.78441
6e-05	9.34117
7e-05	10.8978
8e-05	12.4544
9e-05	14.0109
0.0001	15.5672
0.00011	17.1235
0.00012	18.6795
0.00013	20.2354
0.00014	21.7911
0.00015	23.3467
0.00016	24.902
0.00017	26.4571
0.00018	28.0119
0.00019	29.5665
0.0002	31.1208
0.00021	32.6749
0.00022	34.2286
0.00023	35.7821
0.00024	37.3352
0.00025	38.8879
0.00026	40.4403
0.00027	41.9924
0.00028	43.544
0.00029	45.0952
0.0003	46.646
0.00031	48.1964
0.00032	49.7464
0.00033	51.2958
0.00034	52.8448
0.00035	54.3933
0.00036	55.9413
0.00037	57.4888
0.00038	59.0357
0.00039	60.582
0.0004	62.1278
0.00041	63.673
0.00042	65.2176
0.00043	66.7616
0.00044	68.3049
0.00045	69.8476
0.00046	71.3896
0.00047	72.9309
0.00048	74.4716
0.00049	76.0115
0.0005	77.5506
0.00051	79.0891
0.00052	80.6267
0.00053	82.1636
0.00054	83.6997
0.00055	85.2349
0.00056	86.7694
0.00057	88.303
0.00058	89.8357
0.00059	91.3675
0.0006	92.8984
0.00061	94.4284
0.00062	95.9575
0.00063	97.4856
0.00064	99.0127
0.00065	100.539
0.00066	102.064
0.00067	103.588
0.00068	105.111
0.00069	106.633
0.0007	108.154
0.00071	109.674
0.00072	111.193
0.00073	112.71
0.00074	114.227
0.00075	115.742
0.00076	117.256
0.00077	118.769
0.00078	120.281
0.00079	121.791
0.0008	123.3
0.00081	124.808
0.00082	126.314
0.00083	127.819
0.00084	129.323
0.00085	130.826
0.00086	132.327
0.00087	133.826
0.00088	135.325
0.00089	136.821
0.0009	138.316
0.00091	139.81
0.00092	141.302
0.00093	142.793
0.00094	144.282
0.00095	145.77
0.00096	147.256
0.00097	148.74
0.00098	150.223
0.00099	151.704
0.001	153.183
0.00101	154.66
0.00102	156.136
0.00103	157.61
0.00104	159.082
0.00105	160.553
0.00106	162.021
0.00107	163.488
0.00108	164.952
0.00109	166.415
0.0011	167.876
0.00111	169.335
0.00112	170.792
0.00113	172.247
0.00114	173.699
0.00115	175.15
0.00116	176.599
0.00117	178.045
0.00118	179.489
0.00119	180.931
0.0012	182.371
0.00121	183.809
0.00122	185.244
0.00123	186.677
0.00124	188.108
0.00125	189.536
0.00126	190.962
0.00127	192.385
0.00128	193.806
0.00129	195.224
0.0013	196.64
0.00131	198.053
0.00132	199.464
0.00133	200.872
0.00134	202.277
0.00135	203.68
0.00136	205.08
0.00137	206.477
0.00138	207.871
0.00139	209.262
0.0014	210.651
0.00141	212.036
0.00142	213.419
0.00143	214.798
0.00144	216.175
0.00145	217.548
0.00146	218.919
0.00147	220.286
0.00148	221.65
0.00149	223.01
0.0015	224.368
0.00151	225.722
0.00152	227.072
0.00153	228.419
0.00154	229.763
0.00155	231.103
0.00156	232.44
0.00157	233.773
0.00158	235.102
0.00159	236.428
0.0016	237.749
0.00161	239.067
0.00162	240.381
0.00163	241.692
0.00164	242.998
0.00165	244.3
0.00166	245.598
0.00167	246.892
0.00168	248.182
0.00169	249.467
0.0017	250.748
0.00171	252.025
0.00172	253.297
0.00173	254.565
0.00174	255.828
0.00175	257.087
0.00176	258.341
0.00177	259.59
0.00178	260.835
0.00179	262.074
0.0018	263.308
0.00181	264.538
0.00182	265.762
0.00183	266.981
0.00184	268.195
0.00185	269.404
0.00186	270.607
0.00187	271.804
0.00188	272.996
0.00189	274.183
0.0019	275.363
0.00191	276.538
0.00192	277.707
0.00193	278.87
0.00194	280.027
0.00195	281.177
0.00196	282.321
0.00197	283.459
0.00198	284.591
0.00199	285.715
0.002	286.833
0.00201	287.945
0.00202	289.049
0.00203	290.147
0.00204	291.237
0.00205	292.32
0.00206	293.395
0.00207	294.464
0.00208	295.524
0.00209	296.577
0.0021	297.622
0.00211	298.659
0.00212	299.688
0.00213	300.708
0.00214	301.72
0.00215	302.724
0.00216	303.719
0.00217	304.705
0.00218	305.682
0.00219	306.65
0.0022	307.608
0.00221	308.558
0.00222	309.497
0.00223	310.426
0.00224	311.346
0.00225	312.255
0.00226	313.154
0.00227	314.043
0.00228	314.92
0.00229	315.786
0.0023	316.642
0.00231	317.486
0.00232	318.318
0.00233	319.138
0.00234	319.946
0.00235	320.742
0.00236	321.525
0.00237	322.295
0.00238	323.052
0.00239	323.795
0.0024	324.525
0.00241	325.241
0.00242	325.942
0.00243	326.629
0.00244	327.301
0.00245	327.957
0.00246	328.598
0.00247	329.222
0.00248	329.83
0.00249	330.422
0.0025	330.996
0.00251	331.552
0.00252	332.09
0.00253	332.61
0.00254	333.111
0.00255	333.592
0.00256	334.053
0.00257	334.494
0.00258	334.913
0.00259	335.311
0.0026	335.686
0.00261	336.038
0.00262	336.367
0.00263	336.671
0.00264	336.95
0.00265	337.203
0.00266	337.429
0.00267	337.628
0.00268	337.798
0.00269	337.938
0.0027	338.048
0.00271	338.127
0.00272	338.172
0.00273	338.184
0.00274	338.16
0.00275	338.1
0.00276	338.066
0.00277	337.931
0.00278	337.708
0.00279	337.506
0.0028	337.276
0.00281	336.985
0.00282	336.626
0.00283	336.212
0.00284	335.767
0.00285	335.284
0.00286	334.754
0.00287	334.18
0.00288	333.555
0.00289	332.881
0.0029	332.15
0.00291	331.366
0.00292	330.519
0.00293	329.607
0.00294	328.625
0.00295	327.566
0.00296	326.427
0.00297	325.198
0.00298	323.873
0.00299	322.443
0.003	320.898
0.00301	319.225
0.00302	317.412
0.00303	315.442
0.00304	313.297
0.00305	310.955
0.00306	308.389
0.00307	305.568
0.00308	302.454
0.00309	298.999
0.0031	295.146
0.00311	290.825
0.00312	285.945
0.00313	280.397
0.00314	274.038
0.00315	266.694
0.00316	258.145
0.00317	248.13
0.00318	236.35
0.00319	222.515
0.0032	206.431
0.00321	188.146
0.00322	168.031
0.00323	146.59
0.00324	124.11
0.00325	100.552
0.00326	75.6718
0.00327	50.8595
0.00328	29.7094
0.00329	16.1301
0.0033	9.97476
0.00331	7.49911
0.00332	5.92027
0.00333	4.99442
0.00334	4.60228
0.00335	4.44687
0.00336	4.37011
0.00337	4.31837
0.00338	4.27506
0.00339	4.235
0.0034	4.19648
0.00341	4.1589
0.00342	4.12206
0.00343	4.08586
0.00344	4.05026
0.00345	4.01523
0.00346	3.98076
0.00347	3.94683
0.00348	3.91342
0.00349	3.88053
0.0035	3.84813


==> Data/TensionModified_phiEst_eps088_grid/StressY_Step1.dat <==
0	0
1e-05	1.54812
2e-05	3.09623
3e-05	4.64432
4e-05	6.19238
5e-05	7.74039
6e-05	9.28833
7e-05	10.8362
8e-05	12.384
9e-05	13.9316
0.0001	15.4792
0.00011	17.0266
0.00012	18.5738
0.00013	20.1209
0.00014	21.6678
0.00015	23.2146
0.00016	24.7611
0.00017	26.3073
0.00018	27.8534
0.00019	29.3991
0.0002	30.9447
0.00021	32.4899
0.00022	34.0348
0.00023	35.5794
0.00024	37.1237
0.00025	38.6676
0.00026	40.2112
0.00027	41.7544
0.00028	43.2972
0.00029	44.8396
0.0003	46.3816
0.00031	47.9232
0.00032	49.4642
0.00033	51.0049
0.00034	52.545
0.00035	54.0847
0.00036	55.6238
0.00037	57.1624
0.00038	58.7005
0.00039	60.238
0.0004	61.7749
0.00041	63.3113
0.00042	64.847
0.00043	66.3821
0.00044	67.9166
0.00045	69.4504
0.00046	70.9835
0.00047	72.516
0.00048	74.0477
0.00049	75.5787
0.0005	77.109
0.00051	78.6386
0.00052	80.1673
0.00053	81.6953
0.00054	83.2225
0.00055	84.7488
0.00056	86.2743
0.00057	87.799
0.00058	89.3228
0.00059	90.8457
0.0006	92.3677
0.00061	93.8888
0.00062	95.4089
0.00063	96.9281
0.00064	98.4463
0.00065	99.9635
0.00066	101.48
0.00067	102.995
0.00068	104.509
0.00069	106.022
0.0007	107.534
0.00071	109.045
0.00072	110.555
0.00073	112.063
0.00074	113.571
0.00075	115.077
0.00076	116.582
0.00077	118.086
0.00078	119.588
0.00079	121.09
0.0008	122.59
0.00081	124.088
0.00082	125.586
0.00083	127.082
0.00084	128.577
0.00085	130.07
0.00086	131.562
0.00087	133.052
0.00088	134.542
0.00089	136.029
0.0009	137.515
0.00091	139
0.00092	140.483
0.00093	141.965
0.00094	143.445
0.00095	144.923
0.00096	146.4
0.00097	147.875
0.00098	149.348
0.00099	150.82
0.001	152.29
0.00101	153.758
0.00102	155.225
0.00103	156.69
0.00104	158.152
0.00105	159.614
0.00106	161.073
0.00107	162.53
0.00108	163.986
0.00109	165.439
0.0011	166.891
0.00111	168.34
0.00112	169.788
0.00113	171.233
0.00114	172.676
0.00115	174.118
0.00116	175.557
0.00117	176.994
0.00118	178.429
0.00119	179.861
0.0012	181.292
0.00121	182.72
0.00122	184.146
0.00123	185.569
0.00124	186.99
0.00125	188.409
0.00126	189.825
0.00127	191.239
0.00128	192.65
0.00129	194.059
0.0013	195.465
0.00131	196.869
0.00132	198.27
0.00133	199.668
0.00134	201.063
0.00135	202.456
0.00136	203.846
0.00137	205.234
0.00138	206.618
0.00139	208
0.0014	209.378
0.00141	210.754
0.00142	212.127
0.00143	213.496
0.00144	214.863
0.00145	216.226
0.00146	217.587
0.00147	218.944
0.00148	220.298
0.00149	221.648
0.0015	222.996
0.00151	224.34
0.00152	225.68
0.00153	227.017
0.00154	228.35
0.00155	229.68
0.00156	231.007
0.00157	232.329
0.00158	233.648
0.00159	234.964
0.0016	236.275
0.00161	237.583
0.00162	238.886
0.00163	240.186
0.00164	241.481
0.00165	242.773
0.00166	244.061
0.00167	245.344
0.00168	246.623
0.00169	247.898
0.0017	249.168
0.00171	250.434
0.00172	251.695
0.00173	252.952
0.00174	254.205
0.00175	255.452
0.00176	256.695
0.00177	257.933
0.00178	259.166
0.00179	260.394
0.0018	261.618
0.00181	262.836
0.00182	264.049
0.00183	265.256
0.00184	266.459
0.00185	267.656
0.00186	268.847
0.00187	270.033
0.00188	271.213
0.00189	272.388
0.0019	273.556
0.00191	274.719
0.00192	275.876
0.00193	277.027
0.00194	278.171
0.00195	279.31
0.00196	280.441
0.00197	281.567
0.00198	282.686
0.00199	283.798
0.002	284.903
0.00201	286.002
0.00202	287.093
0.00203	288.178
0.00204	289.255
0.00205	290.324
0.00206	291.387
0.00207	292.441
0.00208	293.488
0.00209	294.527
0.0021	295.559
0.00211	296.582
0.00212	297.596
0.00213	298.603
0.00214	299.6
0.00215	300.59
0.00216	301.57
0.00217	302.541
0.00218	303.503
0.00219	304.456
0.0022	305.399
0.00221	306.332
0.00222	307.256
0.00223	308.17
0.00224	309.073
0.00225	309.966
0.00226	310.848
0.00227	311.72
0.00228	312.58
0.00229	313.43
0.0023	314.267
0.00231	315.093
0.00232	315.908
0.00233	316.709
0.00234	317.499
0.00235	318.276
0.00236	319.039
0.00237	319.79
0.00238	320.527
0.00239	321.25
0.0024	321.959
0.00241	322.654
0.00242	323.333
0.00243	323.998
0.00244	324.647
0.00245	325.281
0.00246	325.898
0.00247	326.498
0.00248	327.082
0.00249	327.648
0.0025	328.196
0.00251	328.726
0.00252	329.237
0.00253	329.729
0.00254	330.201
0.00255	330.653
0.00256	331.084
0.00257	331.493
0.00258	331.88
0.00259	332.244
0.0026	332.585
0.00261	332.901
0.00262	333.193
0.00263	333.459
0.00264	333.698
0.00265	333.91
0.00266	334.094
0.00267	334.248
0.00268	334.372
0.00269	334.464
0.0027	334.523
0.00271	334.549
0.00272	334.539
0.00273	334.492
0.00274	334.46
0.00275	334.286
0.00276	334.143
0.00277	333.962
0.00278	333.726
0.00279	333.441
0.0028	333.107
0.00281	332.742
0.00282	332.319
0.00283	331.82
0.00284	331.298
0.00285	330.722
0.00286	330.122
0.00287	329.421
0.00288	328.687
0.00289	327.886
0.0029	327.027
0.00291	326.096
0.00292	325.088
0.00293	323.998
0.00294	322.822
0.00295	321.549
0.00296	320.17
0.00297	318.674
0.00298	317.058
0.00299	315.283
0.003	313.342
0.00301	311.204
0.00302	308.885
0.00303	306.307
0.00304	303.461
0.00305	300.267
0.00306	296.719
0.00307	292.694
0.00308	288.152
0.00309	282.922
0.0031	276.886
0.00311	269.862
0.00312	261.539
0.00313	251.662
0.00314	239.81
0.00315	225.618
0.00316	208.87
0.00317	189.673
0.00318	168.707
0.00319	146.796
0.0032	124.188
0.00321	100.65
0.00322	75.9079
0.00323	50.8729
0.00324	28.3488
0.00325	12.5847
0.00326	5.44629
0.00327	3.37659
0.00328	2.73985
0.00329	2.36209
0.0033	2.14668
0.00331	2.02294
0.00332	1.95175
0.00333	1.91008
0.00334	1.88269
0.00335	1.86173
0.00336	1.84352
0.00337	1.82652
0.00338	1.8101
0.00339	1.79406
0.0034	1.77833
0.00341	1.76286
0.00342	1.74765
0.00343	1.73269
0.00344	1.71796
0.00345	1.70346
0.00346	1.68918
0.00347	1.67512
0.00348	1.66127
0.00349	1.64764
0.0035	1.63422


==> Data/TensionModified_phiEst_eps088_grid/StressY_Step2.dat <==
0	0
1e-05	1.54363
2e-05	3.08727
3e-05	4.63087
4e-05	6.17445
5e-05	7.71798
6e-05	9.26144
7e-05	10.8048
8e-05	12.3481
9e-05	13.8913
0.0001	15.4344
0.00011	16.9773
0.00012	18.5201
0.00013	20.0627
0.00014	21.6051
0.00015	23.1473
0.00016	24.6893
0.00017	26.2311
0.00018	27.7727
0.00019	29.314
0.0002	30.855
0.00021	32.3957
0.00022	33.9362
0.00023	35.4763
0.00024	37.0161
0.00025	38.5556
0.00026	40.0946
0.00027	41.6334
0.00028	43.1717
0.00029	44.7096
0.0003	46.2471
0.00031	47.7841
0.00032	49.3208
0.00033	50.8569
0.00034	52.3925
0.00035	53.9277
0.00036	55.4623
0.00037	56.9965
0.00038	58.53
0.00039	60.063
0.0004	61.5955
0.00041	63.1273
0.00042	64.6585
0.00043	66.1892
0.00044	67.7191
0.00045	69.2484
0.00046	70.7771
0.00047	72.305
0.00048	73.8323
0.00049	75.3588
0.0005	76.8846
0.00051	78.4096
0.00052	79.9339
0.00053	81.4573
0.00054	82.98
0.00055	84.5019
0.00056	86.0229
0.00057	87.543
0.00058	89.0623
0.00059	90.5807
0.0006	92.0982
0.00061	93.6147
0.00062	95.1304
0.00063	96.645
0.00064	98.1587
0.00065	99.6714
0.00066	101.183
0.00067	102.694
0.00068	104.203
0.00069	105.712
0.0007	107.219
0.00071	108.726
0.00072	110.231
0.00073	111.735
0.00074	113.238
0.00075	114.739
0.00076	116.24
0.00077	117.739
0.00078	119.237
0.00079	120.734
0.0008	122.229
0.00081	123.724
0.00082	125.217
0.00083	126.708
0.00084	128.198
0.00085	129.687
0.00086	131.175
0.00087	132.66
0.00088	134.145
0.00089	135.628
0.0009	137.11
0.00091	138.59
0.00092	140.068
0.00093	141.545
0.00094	143.021
0.00095	144.494
0.00096	145.967
0.00097	147.437
0.00098	148.906
0.00099	150.373
0.001	151.838
0.00101	153.302
0.00102	154.764
0.00103	156.224
0.00104	157.683
0.00105	159.139
0.00106	160.594
0.00107	162.046
0.00108	163.497
0.00109	164.946
0.0011	166.393
0.00111	167.838
0.00112	169.281
0.00113	170.722
0.00114	172.16
0.00115	173.597
0.00116	175.032
0.00117	176.464
0.00118	177.894
0.00119	179.322
0.0012	180.748
0.00121	182.171
0.00122	183.592
0.00123	185.011
0.00124	186.427
0.00125	187.841
0.00126	189.253
0.00127	190.662
0.00128	192.068
0.00129	193.473
0.0013	194.874
0.00131	196.273
0.00132	197.669
0.00133	199.063
0.00134	200.454
0.00135	201.842
0.00136	203.227
0.00137	204.61
0.00138	205.989
0.00139	207.366
0.0014	208.74
0.00141	210.111
0.00142	211.479
0.00143	212.844
0.00144	214.205
0.00145	215.564
0.00146	216.92
0.00147	218.272
0.00148	219.621
0.00149	220.967
0.0015	222.309
0.00151	223.648
0.00152	224.984
0.00153	226.316
0.00154	227.645
0.00155	228.97
0.00156	230.291
0.00157	231.609
0.00158	232.923
0.00159	234.233
0.0016	235.54
0.00161	236.842
0.00162	238.141
0.00163	239.436
0.00164	240.726
0.00165	242.013
0.00166	243.295
0.00167	244.574
0.00168	245.848
0.00169	247.117
0.0017	248.383
0.00171	249.643
0.00172	250.9
0.00173	252.152
0.00174	253.399
0.00175	254.641
0.00176	255.879
0.00177	257.112
0.00178	258.34
0.00179	259.563
0.0018	260.781
0.00181	261.994
0.00182	263.201
0.00183	264.404
0.00184	265.601
0.00185	266.793
0.00186	267.979
0.00187	269.159
0.00188	270.334
0.00189	271.503
0.0019	272.667
0.00191	273.824
0.00192	274.976
0.00193	276.121
0.00194	277.26
0.00195	278.393
0.00196	279.519
0.00197	280.639
0.00198	281.752
0.00199	282.859
0.002	283.958
0.00201	285.051
0.00202	286.137
0.00203	287.216
0.00204	288.287
0.00205	289.351
0.00206	290.407
0.00207	291.456
0.00208	292.497
0.00209	293.53
0.0021	294.556
0.00211	295.573
0.00212	296.581
0.00213	297.581
0.00214	298.573
0.00215	299.556
0.00216	300.53
0.00217	301.495
0.00218	302.451
0.00219	303.397
0.0022	304.334
0.00221	305.261
0.00222	306.178
0.00223	307.085
0.00224	307.982
0.00225	308.868
0.00226	309.743
0.00227	310.608
0.00228	311.462
0.00229	312.304
0.0023	313.134
0.00231	313.953
0.00232	314.76
0.00233	315.554
0.00234	316.336
0.00235	317.106
0.00236	317.862
0.00237	318.604
0.00238	319.333
0.00239	320.049
0.0024	320.749
0.00241	321.436
0.00242	322.107
0.00243	322.763
0.00244	323.404
0.00245	324.028
0.00246	324.636
0.00247	325.228
0.00248	325.802
0.00249	326.358
0.0025	326.897
0.00251	327.417
0.00252	327.917
0.00253	328.399
0.00254	328.86
0.00255	329.3
0.00256	329.72
0.00257	330.117
0.00258	330.492
0.00259	330.844
0.0026	331.172
0.00261	331.476
0.00262	331.754
0.00263	332.006
0.00264	332.23
0.00265	332.427
0.00266	332.595
0.00267	332.733
0.00268	332.839
0.00269	332.914
0.0027	332.955
0.00271	332.961
0.00272	332.931
0.00273	332.863
0.00274	332.822
0.00275	332.638
0.00276	332.462
0.00277	332.254
0.00278	331.992
0.00279	331.679
0.0028	331.32
0.00281	330.918
0.00282	330.46
0.00283	329.954
0.00284	329.416
0.00285	328.79
0.00286	328.116
0.00287	327.443
0.00288	326.637
0.00289	325.783
0.0029	324.904
0.00291	323.899
0.00292	322.812
0.00293	321.678
0.00294	320.397
0.00295	319.058
0.00296	317.55
0.00297	315.932
0.00298	314.213
0.00299	312.246
0.003	310.128
0.00301	307.829
0.00302	305.232
0.00303	302.365
0.00304	299.169
0.00305	295.614
0.00306	291.569
0.00307	286.94
0.00308	281.584
0.00309	275.354
0.0031	267.967
0.00311	259.206
0.00312	248.721
0.00313	236.005
0.00314	220.665
0.00315	202.491
0.00316	181.941
0.00317	160.017
0.00318	137.543
0.00319	114.47
0.0032	90.4142
0.00321	65.3823
0.00322	40.7451
0.00323	19.9105
0.00324	7.13194
0.00325	2.33901
0.00326	1.26729
0.00327	1.03716
0.00328	0.930938
0.00329	0.878171
0.0033	0.847429
0.00331	0.829771
0.00332	0.816121
0.00333	0.807851
0.00334	0.800393
0.00335	0.793487
0.00336	0.784842
0.00337	0.779385
0.00338	0.774237
0.00339	0.767896
0.0034	0.761555
0.00341	0.755435
0.00342	0.749547
0.00343	0.743471
0.00344	0.737503
0.00345	0.73164
0.00346	0.725838
0.00347	0.720104
0.00348	0.714436
0.00349	0.709287
0.0035	0.703764


==> Data/TensionModified_phiEst_eps088_grid/StressY_Step3.dat <==
0	0
1e-05	1.54121
2e-05	3.08243
3e-05	4.62359
4e-05	6.16477
5e-05	7.70588
6e-05	9.24692
7e-05	10.7879
8e-05	12.3288
9e-05	13.8695
0.0001	15.4102
0.00011	16.9507
0.00012	18.491
0.00013	20.0312
0.00014	21.5712
0.00015	23.111
0.00016	24.6506
0.00017	26.19
0.00018	27.7291
0.00019	29.268
0.0002	30.8066
0.00021	32.3449
0.00022	33.8829
0.00023	35.4206
0.00024	36.958
0.00025	38.495
0.00026	40.0317
0.00027	41.568
0.00028	43.1039
0.00029	44.6394
0.0003	46.1745
0.00031	47.7091
0.00032	49.2433
0.00033	50.777
0.00034	52.3102
0.00035	53.843
0.00036	55.3752
0.00037	56.9069
0.00038	58.438
0.00039	59.9686
0.0004	61.4986
0.00041	63.028
0.00042	64.5568
0.00043	66.085
0.00044	67.6126
0.00045	69.1395
0.00046	70.6657
0.00047	72.1912
0.00048	73.716
0.00049	75.2401
0.0005	76.7635
0.00051	78.2861
0.00052	79.8079
0.00053	81.329
0.00054	82.8492
0.00055	84.3686
0.00056	85.8872
0.00057	87.4049
0.00058	88.9218
0.00059	90.4377
0.0006	91.9528
0.00061	93.4669
0.00062	94.9801
0.00063	96.4923
0.00064	98.0036
0.00065	99.5138
0.00066	101.023
0.00067	102.531
0.00068	104.038
0.00069	105.544
0.0007	107.049
0.00071	108.553
0.00072	110.056
0.00073	111.558
0.00074	113.058
0.00075	114.557
0.00076	116.056
0.00077	117.552
0.00078	119.048
0.00079	120.542
0.0008	122.035
0.00081	123.527
0.00082	125.018
0.00083	126.507
0.00084	127.994
0.00085	129.481
0.00086	130.966
0.00087	132.449
0.00088	133.931
0.00089	135.412
0.0009	136.891
0.00091	138.369
0.00092	139.845
0.00093	141.319
0.00094	142.792
0.00095	144.264
0.00096	145.733
0.00097	147.201
0.00098	148.668
0.00099	150.132
0.001	151.595
0.00101	153.057
0.00102	154.516
0.00103	155.974
0.00104	157.43
0.00105	158.884
0.00106	160.336
0.00107	161.786
0.00108	163.235
0.00109	164.681
0.0011	166.125
0.00111	167.568
0.00112	169.008
0.00113	170.447
0.00114	171.883
0.00115	173.317
0.00116	174.749
0.00117	176.179
0.00118	177.607
0.00119	179.032
0.0012	180.455
0.00121	181.876
0.00122	183.295
0.00123	184.711
0.00124	186.125
0.00125	187.537
0.00126	188.946
0.00127	190.352
0.00128	191.756
0.00129	193.158
0.0013	194.557
0.00131	195.953
0.00132	197.347
0.00133	198.738
0.00134	200.126
0.00135	201.512
0.00136	202.895
0.00137	204.275
0.00138	205.652
0.00139	207.026
0.0014	208.398
0.00141	209.766
0.00142	211.132
0.00143	212.494
0.00144	213.853
0.00145	215.209
0.00146	216.562
0.00147	217.912
0.00148	219.259
0.00149	220.602
0.0015	221.942
0.00151	223.278
0.00152	224.611
0.00153	225.941
0.00154	227.267
0.00155	228.589
0.00156	229.908
0.00157	231.224
0.00158	232.535
0.00159	233.843
0.0016	235.147
0.00161	236.447
0.00162	237.743
0.00163	239.035
0.00164	240.323
0.00165	241.607
0.00166	242.887
0.00167	244.163
0.00168	245.434
0.00169	246.701
0.0017	247.964
0.00171	249.222
0.00172	250.476
0.00173	251.725
0.00174	252.97
0.00175	254.209
0.00176	255.445
0.00177	256.675
0.00178	257.9
0.00179	259.121
0.0018	260.336
0.00181	261.546
0.00182	262.751
0.00183	263.951
0.00184	265.145
0.00185	266.334
0.00186	267.518
0.00187	268.696
0.00188	269.868
0.00189	271.035
0.0019	272.195
0.00191	273.35
0.00192	274.499
0.00193	275.641
0.00194	276.777
0.00195	277.907
0.00196	279.031
0.00197	280.148
0.00198	281.259
0.00199	282.362
0.002	283.459
0.00201	284.549
0.00202	285.632
0.00203	286.708
0.00204	287.777
0.00205	288.838
0.00206	289.892
0.00207	290.938
0.00208	291.976
0.00209	293.006
0.0021	294.028
0.00211	295.042
0.00212	296.048
0.00213	297.046
0.00214	298.034
0.00215	299.014
0.00216	299.985
0.00217	300.947
0.00218	301.9
0.00219	302.843
0.0022	303.777
0.00221	304.701
0.00222	305.615
0.00223	306.519
0.00224	307.413
0.00225	308.296
0.00226	309.168
0.00227	310.03
0.00228	310.88
0.00229	311.719
0.0023	312.547
0.00231	313.362
0.00232	314.166
0.00233	314.957
0.00234	315.736
0.00235	316.502
0.00236	317.254
0.00237	317.994
0.00238	318.719
0.00239	319.431
0.0024	320.128
0.00241	320.811
0.00242	321.479
0.00243	322.131
0.00244	322.768
0.00245	323.389
0.00246	323.994
0.00247	324.581
0.00248	325.151
0.00249	325.704
0.0025	326.238
0.00251	326.754
0.00252	327.251
0.00253	327.728
0.00254	328.185
0.00255	328.621
0.00256	329.036
0.00257	329.429
0.00258	329.8
0.00259	330.147
0.0026	330.47
0.00261	330.769
0.00262	331.042
0.00263	331.288
0.00264	331.508
0.00265	331.699
0.00266	331.861
0.00267	331.993
0.00268	332.094
0.00269	332.162
0.0027	332.196
0.00271	332.196
0.00272	332.159
0.00273	332.083
0.00274	332.036
0.00275	331.886
0.00276	331.697
0.00277	331.463
0.00278	331.184
0.00279	330.859
0.0028	330.489
0.00281	330.072
0.00282	329.613
0.00283	329.148
0.00284	328.555
0.00285	327.972
0.00286	327.265
0.00287	326.528
0.00288	325.792
0.00289	324.878
0.0029	323.968
0.00291	322.928
0.00292	321.896
0.00293	320.659
0.00294	319.431
0.00295	318.013
0.00296	316.513
0.00297	314.863
0.00298	313.05
0.00299	311.104
0.003	308.862
0.00301	306.516
0.00302	303.869
0.00303	300.912
0.00304	297.596
0.00305	293.847
0.00306	289.53
0.00307	284.679
0.00308	278.957
0.00309	272.369
0.0031	264.503
0.00311	255.061
0.00312	243.616
0.00313	229.711
0.00314	212.901
0.00315	193.292
0.00316	171.617
0.00317	149.068
0.00318	126.168
0.00319	102.581
0.0032	77.9847
0.00321	52.9103
0.00322	29.5633
0.00323	12.076
0.00324	3.36966
0.00325	0.897499
0.00326	0.475074
0.00327	0.407216
0.00328	0.379631
0.00329	0.362432
0.0033	0.355841
0.00331	0.352085
0.00332	0.348431
0.00333	0.345439
0.00334	0.342688
0.00335	0.339654
0.00336	0.337173
0.00337	0.334439
0.00338	0.332136
0.00339	0.3301
0.0034	0.327413
0.00341	0.324842
0.00342	0.322391
0.00343	0.320031
0.00344	0.317497
0.00345	0.315011
0.00346	0.312598
0.00347	0.310321
0.00348	0.30806
0.00349	0.305752
0.0035	0.303523


==> Data/TensionModified_phiEst_eps088_grid/StressY_Step4.dat <==
0	0
1e-05	1.53992
2e-05	3.07983
3e-05	4.6197
4e-05	6.15958
5e-05	7.69939
6e-05	9.23913
7e-05	10.7788
8e-05	12.3184
9e-05	13.8578
0.0001	15.3972
0.00011	16.9364
0.00012	18.4754
0.00013	20.0143
0.00014	21.553
0.00015	23.0916
0.00016	24.6299
0.00017	26.1679
0.00018	27.7058
0.00019	29.2433
0.0002	30.7806
0.00021	32.3177
0.00022	33.8544
0.00023	35.3908
0.00024	36.9269
0.00025	38.4626
0.00026	39.998
0.00027	41.533
0.00028	43.0676
0.00029	44.6017
0.0003	46.1355
0.00031	47.6689
0.00032	49.2017
0.00033	50.7342
0.00034	52.2661
0.00035	53.7975
0.00036	55.3285
0.00037	56.8588
0.00038	58.3887
0.00039	59.918
0.0004	61.4467
0.00041	62.9748
0.00042	64.5023
0.00043	66.0292
0.00044	67.5554
0.00045	69.081
0.00046	70.6059
0.00047	72.1302
0.00048	73.6537
0.00049	75.1765
0.0005	76.6985
0.00051	78.2199
0.00052	79.7404
0.00053	81.2601
0.00054	82.7791
0.00055	84.2972
0.00056	85.8145
0.00057	87.3309
0.00058	88.8464
0.00059	90.3611
0.0006	91.8749
0.00061	93.3877
0.00062	94.8996
0.00063	96.4105
0.00064	97.9204
0.00065	99.4294
0.00066	100.937
0.00067	102.444
0.00068	103.95
0.00069	105.455
0.0007	106.959
0.00071	108.461
0.00072	109.963
0.00073	111.463
0.00074	112.962
0.00075	114.46
0.00076	115.957
0.00077	117.452
0.00078	118.947
0.00079	120.44
0.0008	121.931
0.00081	123.422
0.00082	124.911
0.00083	126.399
0.00084	127.885
0.00085	129.37
0.00086	130.854
0.00087	132.336
0.00088	133.817
0.00089	135.296
0.0009	136.774
0.00091	138.25
0.00092	139.725
0.00093	141.198
0.00094	142.67
0.00095	144.14
0.00096	145.608
0.00097	147.075
0.00098	148.54
0.00099	150.004
0.001	151.465
0.00101	152.925
0.00102	154.383
0.00103	155.84
0.00104	157.294
0.00105	158.747
0.00106	160.198
0.00107	161.647
0.00108	163.094
0.00109	164.539
0.0011	165.982
0.00111	167.423
0.00112	168.862
0.00113	170.299
0.00114	171.734
0.00115	173.167
0.00116	174.598
0.00117	176.027
0.00118	177.453
0.00119	178.877
0.0012	180.299
0.00121	181.719
0.00122	183.136
0.00123	184.551
0.00124	185.963
0.00125	187.374
0.00126	188.781
0.00127	190.187
0.00128	191.589
0.00129	192.99
0.0013	194.387
0.00131	195.782
0.00132	197.175
0.00133	198.564
0.00134	199.951
0.00135	201.336
0.00136	202.717
0.00137	204.096
0.00138	205.472
0.00139	206.845
0.0014	208.215
0.00141	209.582
0.00142	210.946
0.00143	212.307
0.00144	213.665
0.00145	215.02
0.00146	216.371
0.00147	217.72
0.00148	219.065
0.00149	220.407
0.0015	221.745
0.00151	223.081
0.00152	224.412
0.00153	225.741
0.00154	227.065
0.00155	228.386
0.00156	229.704
0.00157	231.018
0.00158	232.328
0.00159	233.634
0.0016	234.937
0.00161	236.236
0.00162	237.53
0.00163	238.821
0.00164	240.108
0.00165	241.39
0.00166	242.669
0.00167	243.943
0.00168	245.213
0.00169	246.479
0.0017	247.74
0.00171	248.997
0.00172	250.25
0.00173	251.498
0.00174	252.741
0.00175	253.979
0.00176	255.213
0.00177	256.442
0.00178	257.666
0.00179	258.885
0.0018	260.099
0.00181	261.308
0.00182	262.511
0.00183	263.71
0.00184	264.903
0.00185	266.09
0.00186	267.272
0.00187	268.449
0.00188	269.62
0.00189	270.785
0.0019	271.944
0.00191	273.097
0.00192	274.245
0.00193	275.386
0.00194	276.521
0.00195	277.649
0.00196	278.771
0.00197	279.887
0.00198	280.996
0.00199	282.099
0.002	283.194
0.00201	284.283
0.00202	285.364
0.00203	286.439
0.00204	287.506
0.00205	288.565
0.00206	289.618
0.00207	290.662
0.00208	291.699
0.00209	292.728
0.0021	293.749
0.00211	294.761
0.00212	295.765
0.00213	296.761
0.00214	297.749
0.00215	298.727
0.00216	299.697
0.00217	300.657
0.00218	301.608
0.00219	302.55
0.0022	303.482
0.00221	304.405
0.00222	305.317
0.00223	306.22
0.00224	307.112
0.00225	307.994
0.00226	308.864
0.00227	309.724
0.00228	310.573
0.00229	311.411
0.0023	312.236
0.00231	313.05
0.00232	313.852
0.00233	314.642
0.00234	315.419
0.00235	316.183
0.00236	316.934
0.00237	317.672
0.00238	318.396
0.00239	319.106
0.0024	319.802
0.00241	320.483
0.00242	321.149
0.00243	321.8
0.00244	322.435
0.00245	323.054
0.00246	323.657
0.00247	324.242
0.00248	324.811
0.00249	325.362
0.0025	325.894
0.00251	326.408
0.00252	326.903
0.00253	327.378
0.00254	327.834
0.00255	328.268
0.00256	328.681
0.00257	329.072
0.00258	329.44
0.00259	329.785
0.0026	330.106
0.00261	330.403
0.00262	330.674
0.00263	330.918
0.00264	331.135
0.00265	331.324
0.00266	331.484
0.00267	331.613
0.00268	331.711
0.00269	331.777
0.0027	331.809
0.00271	331.805
0.00272	331.765
0.00273	331.687
0.00274	331.64
0.00275	331.468
0.00276	331.266
0.00277	330.99
0.00278	330.728
0.00279	330.42
0.0028	330.052
0.00281	329.635
0.00282	329.176
0.00283	328.639
0.00284	328.163
0.00285	327.465
0.00286	326.858
0.00287	326.084
0.00288	325.344
0.00289	324.469
0.0029	323.513
0.00291	322.483
0.00292	321.442
0.00293	320.209
0.00294	318.957
0.00295	317.517
0.00296	316.058
0.00297	314.338
0.00298	312.533
0.00299	310.533
0.003	308.375
0.00301	305.938
0.00302	303.307
0.00303	300.283
0.00304	296.954
0.00305	293.168
0.00306	288.848
0.00307	283.903
0.00308	278.149
0.00309	271.351
0.0031	263.327
0.00311	253.686
0.00312	241.954
0.00313	227.667
0.00314	210.468
0.00315	190.428
0.00316	168.344
0.00317	145.562
0.00318	122.416
0.00319	98.5957
0.0032	73.8738
0.00321	48.8956
0.00322	26.1506
0.00323	9.89168
0.00324	2.41691
0.00325	0.498646
0.00326	0.206381
0.00327	0.170968
0.00328	0.15981
0.00329	0.15689
0.0033	0.155161
0.00331	0.153884
0.00332	0.152693
0.00333	0.16195
0.00334	0.151242
0.00335	0.149281
0.00336	0.148154
0.00337	0.147107
0.00338	0.146162
0.00339	0.14506
0.0034	0.143987
0.00341	0.142949
0.00342	0.141913
0.00343	0.140903
0.00344	0.139902
0.00345	0.138909
0.00346	0.137774
0.00347	0.136765
0.00348	0.135831
0.00349	0.134956
0.0035	0.134052


==> Data/TensionModified_phiEst_eps088_grid/StressY_Step5.dat <==
0	0
1e-05	1.53916
2e-05	3.07833
3e-05	4.61742
4e-05	6.15657
5e-05	7.69562
6e-05	9.23462
7e-05	10.7735
8e-05	12.3124
9e-05	13.8511
0.0001	15.3897
0.00011	16.9281
0.00012	18.4664
0.00013	20.0045
0.00014	21.5425
0.00015	23.0803
0.00016	24.6178
0.00017	26.1551
0.00018	27.6922
0.00019	29.229
0.0002	30.7656
0.00021	32.3018
0.00022	33.8378
0.00023	35.3735
0.00024	36.9088
0.00025	38.4438
0.00026	39.9784
0.00027	41.5126
0.00028	43.0465
0.00029	44.5799
0.0003	46.1129
0.00031	47.6455
0.00032	49.1776
0.00033	50.7093
0.00034	52.2405
0.00035	53.7712
0.00036	55.3013
0.00037	56.831
0.00038	58.3601
0.00039	59.8886
0.0004	61.4166
0.00041	62.9439
0.00042	64.4707
0.00043	65.9968
0.00044	67.5223
0.00045	69.0471
0.00046	70.5713
0.00047	72.0948
0.00048	73.6175
0.00049	75.1396
0.0005	76.6609
0.00051	78.1814
0.00052	79.7012
0.00053	81.2202
0.00054	82.7384
0.00055	84.2557
0.00056	85.7723
0.00057	87.2879
0.00058	88.8027
0.00059	90.3166
0.0006	91.8296
0.00061	93.3417
0.00062	94.8528
0.00063	96.363
0.00064	97.8722
0.00065	99.3804
0.00066	100.888
0.00067	102.394
0.00068	103.899
0.00069	105.403
0.0007	106.906
0.00071	108.408
0.00072	109.908
0.00073	111.408
0.00074	112.906
0.00075	114.403
0.00076	115.899
0.00077	117.394
0.00078	118.888
0.00079	120.38
0.0008	121.871
0.00081	123.361
0.00082	124.849
0.00083	126.336
0.00084	127.822
0.00085	129.306
0.00086	130.789
0.00087	132.271
0.00088	133.751
0.00089	135.229
0.0009	136.706
0.00091	138.182
0.00092	139.656
0.00093	141.128
0.00094	142.599
0.00095	144.068
0.00096	145.536
0.00097	147.002
0.00098	148.466
0.00099	149.929
0.001	151.39
0.00101	152.849
0.00102	154.306
0.00103	155.762
0.00104	157.216
0.00105	158.668
0.00106	160.118
0.00107	161.566
0.00108	163.012
0.00109	164.457
0.0011	165.899
0.00111	167.339
0.00112	168.778
0.00113	170.214
0.00114	171.648
0.00115	173.08
0.00116	174.51
0.00117	175.938
0.00118	177.364
0.00119	178.787
0.0012	180.208
0.00121	181.627
0.00122	183.044
0.00123	184.458
0.00124	185.87
0.00125	187.279
0.00126	188.686
0.00127	190.09
0.00128	191.492
0.00129	192.892
0.0013	194.289
0.00131	195.683
0.00132	197.075
0.00133	198.464
0.00134	199.85
0.00135	201.234
0.00136	202.614
0.00137	203.992
0.00138	205.367
0.00139	206.74
0.0014	208.109
0.00141	209.475
0.00142	210.838
0.00143	212.199
0.00144	213.556
0.00145	214.91
0.00146	216.261
0.00147	217.608
0.00148	218.953
0.00149	220.294
0.0015	221.632
0.00151	222.966
0.00152	224.297
0.00153	225.625
0.00154	226.948
0.00155	228.269
0.00156	229.586
0.00157	230.899
0.00158	232.208
0.00159	233.514
0.0016	234.815
0.00161	236.113
0.00162	237.407
0.00163	238.697
0.00164	239.983
0.00165	241.265
0.00166	242.543
0.00167	243.816
0.00168	245.086
0.00169	246.351
0.0017	247.611
0.00171	248.867
0.00172	250.119
0.00173	251.366
0.00174	252.608
0.00175	253.846
0.00176	255.079
0.00177	256.307
0.00178	257.53
0.00179	258.749
0.0018	259.962
0.00181	261.17
0.00182	262.373
0.00183	263.57
0.00184	264.763
0.00185	265.949
0.00186	267.131
0.00187	268.306
0.00188	269.476
0.00189	270.641
0.0019	271.799
0.00191	272.952
0.00192	274.098
0.00193	275.238
0.00194	276.372
0.00195	277.5
0.00196	278.622
0.00197	279.737
0.00198	280.845
0.00199	281.946
0.002	283.041
0.00201	284.129
0.00202	285.21
0.00203	286.283
0.00204	287.349
0.00205	288.408
0.00206	289.46
0.00207	290.503
0.00208	291.539
0.00209	292.567
0.0021	293.587
0.00211	294.599
0.00212	295.603
0.00213	296.598
0.00214	297.584
0.00215	298.562
0.00216	299.531
0.00217	300.49
0.00218	301.441
0.00219	302.382
0.0022	303.313
0.00221	304.235
0.00222	305.146
0.00223	306.048
0.00224	306.939
0.00225	307.82
0.00226	308.69
0.00227	309.549
0.00228	310.397
0.00229	311.234
0.0023	312.059
0.00231	312.872
0.00232	313.673
0.00233	314.462
0.00234	315.238
0.00235	316.001
0.00236	316.751
0.00237	317.488
0.00238	318.211
0.00239	318.921
0.0024	319.615
0.00241	320.296
0.00242	320.961
0.00243	321.611
0.00244	322.245
0.00245	322.863
0.00246	323.465
0.00247	324.05
0.00248	324.617
0.00249	325.167
0.0025	325.699
0.00251	326.212
0.00252	326.706
0.00253	327.18
0.00254	327.634
0.00255	328.068
0.00256	328.48
0.00257	328.87
0.00258	329.237
0.00259	329.581
0.0026	329.901
0.00261	330.197
0.00262	330.466
0.00263	330.71
0.00264	330.926
0.00265	331.114
0.00266	331.272
0.00267	331.4
0.00268	331.497
0.00269	331.562
0.0027	331.592
0.00271	331.588
0.00272	331.546
0.00273	331.467
0.00274	331.612
0.00275	331.471
0.00276	331.285
0.00277	331.053
0.00278	330.773
0.00279	330.447
0.0028	330.072
0.00281	329.674
0.00282	329.246
0.00283	328.704
0.00284	328.11
0.00285	327.604
0.00286	326.825
0.00287	326.09
0.00288	325.425
0.00289	324.519
0.0029	323.536
0.00291	322.665
0.00292	321.473
0.00293	320.325
0.00294	318.988
0.00295	317.516
0.00296	316.123
0.00297	314.415
0.00298	312.644
0.00299	310.572
0.003	308.396
0.00301	306.006
0.00302	303.299
0.00303	300.315
0.00304	296.988
0.00305	293.201
0.00306	288.805
0.00307	283.922
0.00308	278.215
0.00309	271.426
0.0031	263.406
0.00311	253.71
0.00312	241.947
0.00313	227.639
0.00314	210.369
0.00315	190.219
0.00316	168.039
0.00317	145.095
0.00318	121.795
0.00319	97.9411
0.0032	73.1576
0.00321	48.2049
0.00322	25.5201
0.00323	9.47389
0.00324	2.20154
0.00325	0.377629
0.00326	0.108651
0.00327	0.0821975
0.00328	0.0756253
0.00329	0.0734675
0.0033	0.072735
0.00331	0.0724199
0.00332	0.0750797
0.00333	0.0737982
0.00334	0.0713987
0.00335	0.0704618
0.00336	0.0701271
0.00337	0.071075
0.00338	0.0736179
0.00339	0.0709927
0.0034	0.0687937
0.00341	0.0679757
0.00342	0.0682909
0.00343	0.067154
0.00344	0.0683808
0.00345	0.0692623
0.00346	0.0662584
0.00347	0.0659196
0.00348	0.0662587
0.00349	0.0657711
0.0035	0.0651055

